Covering Tours and Cycle Covers with Turn Costs: Hardness and Approximation

We investigate a variety of problems of finding tours and cycle covers with minimum turn cost. Questions of this type have been studied in the past, with complexity and approximation results as well as open problems dating back to work by Arkin et al. in 2001. A wide spectrum of practical applications have renewed the interest in these questions, and spawned variants: for full coverage, every point has to be covered, for subset coverage, specific points have to be covered, and for penalty coverage, points may be left uncovered by incurring an individual penalty. We make a number of contributions. We first show that finding a minimum-turn (full) cycle cover is NP-hard even in 2-dimensional grid graphs, solving the long-standing open Problem 53 in The Open Problems Project edited by Demaine, Mitchell and O'Rourke. We also prove NP-hardness of finding a subset cycle cover of minimum turn cost in thin grid graphs, for which Arkin et al. gave a polynomial-time algorithm for full coverage; this shows that their boundary techniques cannot be applied to compute exact solutions for subset and penalty variants. On the positive side, we establish the first constant-factor approximation algorithms for all considered subset and penalty problem variants, making use of LP/IP techniques. For full coverage in more general grid graphs (e.g., hexagonal grids), our approximation factors are better than the combinatorial ones of Arkin et al. Our approach can also be extended to other geometric variants, such as scenarios with obstacles and linear combinations of turn and distance costs.

==> figures/clause.tikz <==
\tikzsquare{80-10}{0}{fill=\fillfieldgray}
\tikzsquare{80-11}{0}{fill=\fillfieldgray}
\tikzsquare{80-24}{0}{fill=\fillfieldgray}
\tikzsquare{80-25}{0}{fill=\fillfieldgray}
\tikzsquare{80-40}{0}{fill=\fillfieldgray}
\tikzsquare{80-41}{0}{fill=\fillfieldgray}
\tikzsquare{80-51}{0}{fill=\fillfieldgray}
\tikzsquare{80-52}{0}{fill=\fillfieldgray}
\tikzsquare{80-64}{0}{fill=\fillfieldgray}
\tikzsquare{80-65}{0}{fill=\fillfieldgray}
\tikzsquare{80-82}{0}{fill=\fillfieldgray}
\tikzsquare{80-83}{0}{fill=\fillfieldgray}
\tikzsquare{80-10}{1}{fill=\fillfieldgray}
\tikzsquare{80-11}{1}{fill=\fillfieldgray}
\tikzsquare{80-24}{1}{fill=\fillfieldgray}
\tikzsquare{80-25}{1}{fill=\fillfieldgray}
\tikzsquare{80-40}{1}{fill=\fillfieldgray}
\tikzsquare{80-41}{1}{fill=\fillfieldgray}
\tikzsquare{80-51}{1}{fill=\fillfieldgray}
\tikzsquare{80-52}{1}{fill=\fillfieldgray}
\tikzsquare{80-64}{1}{fill=\fillfieldgray}
\tikzsquare{80-65}{1}{fill=\fillfieldgray}
\tikzsquare{80-82}{1}{fill=\fillfieldgray}
\tikzsquare{80-83}{1}{fill=\fillfieldgray}
\tikzsquare{80-10}{2}{fill=\fillfieldgray}
\tikzsquare{80-11}{2}{fill=\fillfieldgray}
\tikzsquare{80-24}{2}{fill=\fillfieldgray}
\tikzsquare{80-25}{2}{fill=\fillfieldgray}
\tikzsquare{80-40}{2}{fill=\fillfieldgray}
\tikzsquare{80-41}{2}{fill=\fillfieldgray}
\tikzsquare{80-51}{2}{fill=\fillfieldgray}
\tikzsquare{80-52}{2}{fill=\fillfieldgray}
\tikzsquare{80-64}{2}{fill=\fillfieldgray}
\tikzsquare{80-65}{2}{fill=\fillfieldgray}
\tikzsquare{80-82}{2}{fill=\fillfieldgray}
\tikzsquare{80-83}{2}{fill=\fillfieldgray}
\tikzsquare{80-7}{3}{fill=\fillfieldgray}
\tikzsquare{80-8}{3}{fill=\fillfieldgray}
\tikzsquare{80-10}{3}{fill=\fillfieldgray}
\tikzsquare{80-11}{3}{fill=\fillfieldgray}
\tikzsquare{80-24}{3}{fill=\fillfieldgray}
\tikzsquare{80-25}{3}{fill=\fillfieldgray}
\tikzsquare{80-40}{3}{fill=\fillfieldgray}
\tikzsquare{80-41}{3}{fill=\fillfieldgray}
\tikzsquare{80-51}{3}{fill=\fillfieldgray}
\tikzsquare{80-52}{3}{fill=\fillfieldgray}
\tikzsquare{80-64}{3}{fill=\fillfieldgray}
\tikzsquare{80-65}{3}{fill=\fillfieldgray}
\tikzsquare{80-79}{3}{fill=\fillfieldgray}
\tikzsquare{80-80}{3}{fill=\fillfieldgray}
\tikzsquare{80-82}{3}{fill=\fillfieldgray}
\tikzsquare{80-83}{3}{fill=\fillfieldgray}
\tikzsquare{80-7}{4}{fill=\fillfieldgray}
\tikzsquare{80-8}{4}{fill=\fillfieldgray}
\tikzsquare{80-10}{4}{fill=\fillfieldgray}
\tikzsquare{80-11}{4}{fill=\fillfieldgray}
\tikzsquare{80-24}{4}{fill=\fillfieldgray}
\tikzsquare{80-25}{4}{fill=\fillfieldgray}
\tikzsquare{80-40}{4}{fill=\fillfieldgray}
\tikzsquare{80-41}{4}{fill=\fillfieldgray}
\tikzsquare{80-51}{4}{fill=\fillfieldgray}
\tikzsquare{80-52}{4}{fill=\fillfieldgray}
\tikzsquare{80-64}{4}{fill=\fillfieldgray}
\tikzsquare{80-65}{4}{fill=\fillfieldgray}
\tikzsquare{80-79}{4}{fill=\fillfieldgray}
\tikzsquare{80-80}{4}{fill=\fillfieldgray}
\tikzsquare{80-82}{4}{fill=\fillfieldgray}
\tikzsquare{80-83}{4}{fill=\fillfieldgray}
\tikzsquare{80-3}{5}{fill=\fillfieldgray}
\tikzsquare{80-4}{5}{fill=\fillfieldgray}
\tikzsquare{80-5}{5}{fill=\fillfieldgray}
\tikzsquare{80-6}{5}{fill=\fillfieldgray}
\tikzsquare{80-7}{5}{fill=\fillfieldgray}
\tikzsquare{80-8}{5}{fill=\fillfieldgray}
\tikzsquare{80-9}{5}{fill=\fillfieldgray}
\tikzsquare{80-10}{5}{fill=\fillfieldgray}
\tikzsquare{80-11}{5}{fill=\fillfieldgray}
\tikzsquare{80-12}{5}{fill=\fillfieldgray}
\tikzsquare{80-13}{5}{fill=\fillfieldgray}
\tikzsquare{80-14}{5}{fill=\fillfieldgray}
\tikzsquare{80-15}{5}{fill=\fillfieldgray}
\tikzsquare{80-16}{5}{fill=\fillfieldgray}
\tikzsquare{80-17}{5}{fill=\fillfieldgray}
\tikzsquare{80-18}{5}{fill=\fillfieldgray}
\tikzsquare{80-19}{5}{fill=\fillfieldgray}
\tikzsquare{80-20}{5}{fill=\fillfieldgray}
\tikzsquare{80-21}{5}{fill=\fillfieldgray}
\tikzsquare{80-22}{5}{fill=\fillfieldgray}
\tikzsquare{80-23}{5}{fill=\fillfieldgray}
\tikzsquare{80-24}{5}{fill=\fillfieldgray}
\tikzsquare{80-25}{5}{fill=\fillfieldgray}
\tikzsquare{80-26}{5}{fill=\fillfieldgray}
\tikzsquare{80-27}{5}{fill=\fillfieldgray}
\tikzsquare{80-28}{5}{fill=\fillfieldgray}
\tikzsquare{80-29}{5}{fill=\fillfieldgray}
\tikzsquare{80-30}{5}{fill=\fillfieldgray}
\tikzsquare{80-31}{5}{fill=\fillfieldgray}
\tikzsquare{80-32}{5}{fill=\fillfieldgray}
\tikzsquare{80-33}{5}{fill=\fillfieldgray}
\tikzsquare{80-34}{5}{fill=\fillfieldgray}
\tikzsquare{80-35}{5}{fill=\fillfieldgray}
\tikzsquare{80-36}{5}{fill=\fillfieldgray}
\tikzsquare{80-37}{5}{fill=\fillfieldgray}
\tikzsquare{80-38}{5}{fill=\fillfieldgray}
\tikzsquare{80-39}{5}{fill=\fillfieldgray}
\tikzsquare{80-40}{5}{fill=\fillfieldgray}
\tikzsquare{80-41}{5}{fill=\fillfieldgray}
\tikzsquare{80-42}{5}{fill=\fillfieldgray}
\tikzsquare{80-43}{5}{fill=\fillfieldgray}
\tikzsquare{80-44}{5}{fill=\fillfieldgray}
\tikzsquare{80-45}{5}{fill=\fillfieldgray}
\tikzsquare{80-46}{5}{fill=\fillfieldgray}
\tikzsquare{80-47}{5}{fill=\fillfieldgray}
\tikzsquare{80-48}{5}{fill=\fillfieldgray}
\tikzsquare{80-49}{5}{fill=\fillfieldgray}
\tikzsquare{80-50}{5}{fill=\fillfieldgray}
\tikzsquare{80-51}{5}{fill=\fillfieldgray}
\tikzsquare{80-52}{5}{fill=\fillfieldgray}
\tikzsquare{80-53}{5}{fill=\fillfieldgray}
\tikzsquare{80-54}{5}{fill=\fillfieldgray}
\tikzsquare{80-55}{5}{fill=\fillfieldgray}
\tikzsquare{80-56}{5}{fill=\fillfieldgray}
\tikzsquare{80-57}{5}{fill=\fillfieldgray}
\tikzsquare{80-58}{5}{fill=\fillfieldgray}
\tikzsquare{80-59}{5}{fill=\fillfieldgray}
\tikzsquare{80-60}{5}{fill=\fillfieldgray}
\tikzsquare{80-61}{5}{fill=\fillfieldgray}
\tikzsquare{80-62}{5}{fill=\fillfieldgray}
\tikzsquare{80-63}{5}{fill=\fillfieldgray}
\tikzsquare{80-64}{5}{fill=\fillfieldgray}
\tikzsquare{80-65}{5}{fill=\fillfieldgray}
\tikzsquare{80-66}{5}{fill=\fillfieldgray}
\tikzsquare{80-67}{5}{fill=\fillfieldgray}
\tikzsquare{80-68}{5}{fill=\fillfieldgray}
\tikzsquare{80-69}{5}{fill=\fillfieldgray}
\tikzsquare{80-70}{5}{fill=\fillfieldgray}
\tikzsquare{80-71}{5}{fill=\fillfieldgray}
\tikzsquare{80-72}{5}{fill=\fillfieldgray}
\tikzsquare{80-73}{5}{fill=\fillfieldgray}
\tikzsquare{80-74}{5}{fill=\fillfieldgray}
\tikzsquare{80-75}{5}{fill=\fillfieldgray}
\tikzsquare{80-76}{5}{fill=\fillfieldgray}
\tikzsquare{80-77}{5}{fill=\fillfieldgray}
\tikzsquare{80-78}{5}{fill=\fillfieldgray}
\tikzsquare{80-79}{5}{fill=\fillfieldgray}
\tikzsquare{80-80}{5}{fill=\fillfieldgray}
\tikzsquare{80-81}{5}{fill=\fillfieldgray}
\tikzsquare{80-82}{5}{fill=\fillfieldgray}
\tikzsquare{80-83}{5}{fill=\fillfieldgray}
\tikzsquare{80-84}{5}{fill=\fillfieldgray}
\tikzsquare{80-85}{5}{fill=\fillfieldgray}
\tikzsquare{80-86}{5}{fill=\fillfieldgray}
\tikzsquare{80-87}{5}{fill=\fillfieldgray}
\tikzsquare{80-88}{5}{fill=\fillfieldgray}
\tikzsquare{80-89}{5}{fill=\fillfieldgray}
\tikzsquare{80-90}{5}{fill=\fillfieldgray}
\tikzsquare{80-91}{5}{fill=\fillfieldgray}
\tikzsquare{80-3}{6}{fill=\fillfieldgray}
\tikzsquare{80-4}{6}{fill=\fillfieldgray}
\tikzsquare{80-5}{6}{fill=\fillfieldgray}
\tikzsquare{80-6}{6}{fill=\fillfieldgray}
\tikzsquare{80-7}{6}{fill=\fillfieldgray}
\tikzsquare{80-8}{6}{fill=\fillfieldgray}
\tikzsquare{80-9}{6}{fill=\fillfieldgray}
\tikzsquare{80-10}{6}{fill=\fillfieldgray}
\tikzsquare{80-11}{6}{fill=\fillfieldgray}
\tikzsquare{80-12}{6}{fill=\fillfieldgray}
\tikzsquare{80-13}{6}{fill=\fillfieldgray}
\tikzsquare{80-14}{6}{fill=\fillfieldgray}
\tikzsquare{80-15}{6}{fill=\fillfieldgray}
\tikzsquare{80-16}{6}{fill=\fillfieldgray}
\tikzsquare{80-17}{6}{fill=\fillfieldgray}
\tikzsquare{80-18}{6}{fill=\fillfieldgray}
\tikzsquare{80-19}{6}{fill=\fillfieldgray}
\tikzsquare{80-20}{6}{fill=\fillfieldgray}
\tikzsquare{80-21}{6}{fill=\fillfieldgray}
\tikzsquare{80-22}{6}{fill=\fillfieldgray}
\tikzsquare{80-23}{6}{fill=\fillfieldgray}
\tikzsquare{80-24}{6}{fill=\fillfieldgray}
\tikzsquare{80-25}{6}{fill=\fillfieldgray}
\tikzsquare{80-26}{6}{fill=\fillfieldgray}
\tikzsquare{80-27}{6}{fill=\fillfieldgray}
\tikzsquare{80-28}{6}{fill=\fillfieldgray}
\tikzsquare{80-29}{6}{fill=\fillfieldgray}
\tikzsquare{80-30}{6}{fill=\fillfieldgray}
\tikzsquare{80-31}{6}{fill=\fillfieldgray}
\tikzsquare{80-32}{6}{fill=\fillfieldgray}
\tikzsquare{80-33}{6}{fill=\fillfieldgray}
\tikzsquare{80-34}{6}{fill=\fillfieldgray}
\tikzsquare{80-35}{6}{fill=\fillfieldgray}
\tikzsquare{80-36}{6}{fill=\fillfieldgray}
\tikzsquare{80-37}{6}{fill=\fillfieldgray}
\tikzsquare{80-38}{6}{fill=\fillfieldgray}
\tikzsquare{80-39}{6}{fill=\fillfieldgray}
\tikzsquare{80-40}{6}{fill=\fillfieldgray}
\tikzsquare{80-41}{6}{fill=\fillfieldgray}
\tikzsquare{80-42}{6}{fill=\fillfieldgray}
\tikzsquare{80-43}{6}{fill=\fillfieldgray}
\tikzsquare{80-44}{6}{fill=\fillfieldgray}
\tikzsquare{80-45}{6}{fill=\fillfieldgray}
\tikzsquare{80-46}{6}{fill=\fillfieldgray}
\tikzsquare{80-47}{6}{fill=\fillfieldgray}
\tikzsquare{80-48}{6}{fill=\fillfieldgray}
\tikzsquare{80-49}{6}{fill=\fillfieldgray}
\tikzsquare{80-50}{6}{fill=\fillfieldgray}
\tikzsquare{80-51}{6}{fill=\fillfieldgray}
\tikzsquare{80-52}{6}{fill=\fillfieldgray}
\tikzsquare{80-53}{6}{fill=\fillfieldgray}
\tikzsquare{80-54}{6}{fill=\fillfieldgray}
\tikzsquare{80-55}{6}{fill=\fillfieldgray}
\tikzsquare{80-56}{6}{fill=\fillfieldgray}
\tikzsquare{80-57}{6}{fill=\fillfieldgray}
\tikzsquare{80-58}{6}{fill=\fillfieldgray}
\tikzsquare{80-59}{6}{fill=\fillfieldgray}
\tikzsquare{80-60}{6}{fill=\fillfieldgray}
\tikzsquare{80-61}{6}{fill=\fillfieldgray}
\tikzsquare{80-62}{6}{fill=\fillfieldgray}
\tikzsquare{80-63}{6}{fill=\fillfieldgray}
\tikzsquare{80-64}{6}{fill=\fillfieldgray}
\tikzsquare{80-65}{6}{fill=\fillfieldgray}
\tikzsquare{80-66}{6}{fill=\fillfieldgray}
\tikzsquare{80-67}{6}{fill=\fillfieldgray}
\tikzsquare{80-68}{6}{fill=\fillfieldgray}
\tikzsquare{80-69}{6}{fill=\fillfieldgray}
\tikzsquare{80-70}{6}{fill=\fillfieldgray}
\tikzsquare{80-71}{6}{fill=\fillfieldgray}
\tikzsquare{80-72}{6}{fill=\fillfieldgray}
\tikzsquare{80-73}{6}{fill=\fillfieldgray}
\tikzsquare{80-74}{6}{fill=\fillfieldgray}
\tikzsquare{80-75}{6}{fill=\fillfieldgray}
\tikzsquare{80-76}{6}{fill=\fillfieldgray}
\tikzsquare{80-77}{6}{fill=\fillfieldgray}
\tikzsquare{80-78}{6}{fill=\fillfieldgray}
\tikzsquare{80-79}{6}{fill=\fillfieldgray}
\tikzsquare{80-80}{6}{fill=\fillfieldgray}
\tikzsquare{80-81}{6}{fill=\fillfieldgray}
\tikzsquare{80-82}{6}{fill=\fillfieldgray}
\tikzsquare{80-83}{6}{fill=\fillfieldgray}
\tikzsquare{80-84}{6}{fill=\fillfieldgray}
\tikzsquare{80-85}{6}{fill=\fillfieldgray}
\tikzsquare{80-86}{6}{fill=\fillfieldgray}
\tikzsquare{80-87}{6}{fill=\fillfieldgray}
\tikzsquare{80-88}{6}{fill=\fillfieldgray}
\tikzsquare{80-89}{6}{fill=\fillfieldgray}
\tikzsquare{80-90}{6}{fill=\fillfieldgray}
\tikzsquare{80-91}{6}{fill=\fillfieldgray}
\tikzsquare{80-5}{7}{fill=\fillfieldgray}
\tikzsquare{80-6}{7}{fill=\fillfieldgray}
\tikzsquare{80-7}{7}{fill=\fillfieldgray}
\tikzsquare{80-8}{7}{fill=\fillfieldgray}
\tikzsquare{80-9}{7}{fill=\fillfieldgray}
\tikzsquare{80-10}{7}{fill=\fillfieldgray}
\tikzsquare{80-11}{7}{fill=\fillfieldgray}
\tikzsquare{80-12}{7}{fill=\fillfieldgray}
\tikzsquare{80-13}{7}{fill=\fillfieldgray}
\tikzsquare{80-24}{7}{fill=\fillfieldgray}
\tikzsquare{80-25}{7}{fill=\fillfieldgray}
\tikzsquare{80-40}{7}{fill=\fillfieldgray}
\tikzsquare{80-41}{7}{fill=\fillfieldgray}
\tikzsquare{80-51}{7}{fill=\fillfieldgray}
\tikzsquare{80-52}{7}{fill=\fillfieldgray}
\tikzsquare{80-64}{7}{fill=\fillfieldgray}
\tikzsquare{80-65}{7}{fill=\fillfieldgray}
\tikzsquare{80-75}{7}{fill=\fillfieldgray}
\tikzsquare{80-76}{7}{fill=\fillfieldgray}
\tikzsquare{80-77}{7}{fill=\fillfieldgray}
\tikzsquare{80-78}{7}{fill=\fillfieldgray}
\tikzsquare{80-79}{7}{fill=\fillfieldgray}
\tikzsquare{80-80}{7}{fill=\fillfieldgray}
\tikzsquare{80-81}{7}{fill=\fillfieldgray}
\tikzsquare{80-82}{7}{fill=\fillfieldgray}
\tikzsquare{80-83}{7}{fill=\fillfieldgray}
\tikzsquare{80-84}{7}{fill=\fillfieldgray}
\tikzsquare{80-85}{7}{fill=\fillfieldgray}
\tikzsquare{80-86}{7}{fill=\fillfieldgray}
\tikzsquare{80-87}{7}{fill=\fillfieldgray}
\tikzsquare{80-88}{7}{fill=\fillfieldgray}
\tikzsquare{80-89}{7}{fill=\fillfieldgray}
\tikzsquare{80-5}{8}{fill=\fillfieldgray}
\tikzsquare{80-6}{8}{fill=\fillfieldgray}
\tikzsquare{80-7}{8}{fill=\fillfieldgray}
\tikzsquare{80-8}{8}{fill=\fillfieldgray}
\tikzsquare{80-9}{8}{fill=\fillfieldgray}
\tikzsquare{80-10}{8}{fill=\fillfieldgray}
\tikzsquare{80-11}{8}{fill=\fillfieldgray}
\tikzsquare{80-12}{8}{fill=\fillfieldgray}
\tikzsquare{80-13}{8}{fill=\fillfieldgray}
\tikzsquare{80-24}{8}{fill=\fillfieldgray}
\tikzsquare{80-25}{8}{fill=\fillfieldgray}
\tikzsquare{80-40}{8}{fill=\fillfieldgray}
\tikzsquare{80-41}{8}{fill=\fillfieldgray}
\tikzsquare{80-51}{8}{fill=\fillfieldgray}
\tikzsquare{80-52}{8}{fill=\fillfieldgray}
\tikzsquare{80-64}{8}{fill=\fillfieldgray}
\tikzsquare{80-65}{8}{fill=\fillfieldgray}
\tikzsquare{80-75}{8}{fill=\fillfieldgray}
\tikzsquare{80-76}{8}{fill=\fillfieldgray}
\tikzsquare{80-77}{8}{fill=\fillfieldgray}
\tikzsquare{80-78}{8}{fill=\fillfieldgray}
\tikzsquare{80-79}{8}{fill=\fillfieldgray}
\tikzsquare{80-80}{8}{fill=\fillfieldgray}
\tikzsquare{80-81}{8}{fill=\fillfieldgray}
\tikzsquare{80-82}{8}{fill=\fillfieldgray}
\tikzsquare{80-83}{8}{fill=\fillfieldgray}
\tikzsquare{80-84}{8}{fill=\fillfieldgray}
\tikzsquare{80-85}{8}{fill=\fillfieldgray}
\tikzsquare{80-86}{8}{fill=\fillfieldgray}
\tikzsquare{80-87}{8}{fill=\fillfieldgray}
\tikzsquare{80-88}{8}{fill=\fillfieldgray}
\tikzsquare{80-89}{8}{fill=\fillfieldgray}
\tikzsquare{80-3}{9}{fill=\fillfieldgray}
\tikzsquare{80-4}{9}{fill=\fillfieldgray}
\tikzsquare{80-5}{9}{fill=\fillfieldgray}
\tikzsquare{80-6}{9}{fill=\fillfieldgray}
\tikzsquare{80-7}{9}{fill=\fillfieldgray}
\tikzsquare{80-8}{9}{fill=\fillfieldgray}
\tikzsquare{80-9}{9}{fill=\fillfieldgray}
\tikzsquare{80-10}{9}{fill=\fillfieldgray}
\tikzsquare{80-11}{9}{fill=\fillfieldgray}
\tikzsquare{80-12}{9}{fill=\fillfieldgray}
\tikzsquare{80-13}{9}{fill=\fillfieldgray}
\tikzsquare{80-14}{9}{fill=\fillfieldgray}
\tikzsquare{80-15}{9}{fill=\fillfieldgray}
\tikzsquare{80-24}{9}{fill=\fillfieldgray}
\tikzsquare{80-25}{9}{fill=\fillfieldgray}
\tikzsquare{80-37}{9}{fill=\fillfieldgray}
\tikzsquare{80-38}{9}{fill=\fillfieldgray}
\tikzsquare{80-40}{9}{fill=\fillfieldgray}
\tikzsquare{80-41}{9}{fill=\fillfieldgray}
\tikzsquare{80-51}{9}{fill=\fillfieldgray}
\tikzsquare{80-52}{9}{fill=\fillfieldgray}
\tikzsquare{80-64}{9}{fill=\fillfieldgray}
\tikzsquare{80-65}{9}{fill=\fillfieldgray}
\tikzsquare{80-77}{9}{fill=\fillfieldgray}
\tikzsquare{80-78}{9}{fill=\fillfieldgray}
\tikzsquare{80-79}{9}{fill=\fillfieldgray}
\tikzsquare{80-80}{9}{fill=\fillfieldgray}
\tikzsquare{80-81}{9}{fill=\fillfieldgray}
\tikzsquare{80-82}{9}{fill=\fillfieldgray}
\tikzsquare{80-83}{9}{fill=\fillfieldgray}
\tikzsquare{80-84}{9}{fill=\fillfieldgray}
\tikzsquare{80-85}{9}{fill=\fillfieldgray}
\tikzsquare{80-86}{9}{fill=\fillfieldgray}
\tikzsquare{80-87}{9}{fill=\fillfieldgray}
\tikzsquare{80-3}{10}{fill=\fillfieldgray}
\tikzsquare{80-4}{10}{fill=\fillfieldgray}
\tikzsquare{80-5}{10}{fill=\fillfieldgray}
\tikzsquare{80-6}{10}{fill=\fillfieldgray}
\tikzsquare{80-7}{10}{fill=\fillfieldgray}
\tikzsquare{80-8}{10}{fill=\fillfieldgray}
\tikzsquare{80-9}{10}{fill=\fillfieldgray}
\tikzsquare{80-10}{10}{fill=\fillfieldgray}
\tikzsquare{80-11}{10}{fill=\fillfieldgray}
\tikzsquare{80-12}{10}{fill=\fillfieldgray}
\tikzsquare{80-13}{10}{fill=\fillfieldgray}
\tikzsquare{80-14}{10}{fill=\fillfieldgray}
\tikzsquare{80-15}{10}{fill=\fillfieldgray}
\tikzsquare{80-24}{10}{fill=\fillfieldgray}
\tikzsquare{80-25}{10}{fill=\fillfieldgray}
\tikzsquare{80-37}{10}{fill=\fillfieldgray}
\tikzsquare{80-38}{10}{fill=\fillfieldgray}
\tikzsquare{80-40}{10}{fill=\fillfieldgray}
\tikzsquare{80-41}{10}{fill=\fillfieldgray}
\tikzsquare{80-51}{10}{fill=\fillfieldgray}
\tikzsquare{80-52}{10}{fill=\fillfieldgray}
\tikzsquare{80-64}{10}{fill=\fillfieldgray}
\tikzsquare{80-65}{10}{fill=\fillfieldgray}
\tikzsquare{80-77}{10}{fill=\fillfieldgray}
\tikzsquare{80-78}{10}{fill=\fillfieldgray}
\tikzsquare{80-79}{10}{fill=\fillfieldgray}
\tikzsquare{80-80}{10}{fill=\fillfieldgray}
\tikzsquare{80-81}{10}{fill=\fillfieldgray}
\tikzsquare{80-82}{10}{fill=\fillfieldgray}
\tikzsquare{80-83}{10}{fill=\fillfieldgray}
\tikzsquare{80-84}{10}{fill=\fillfieldgray}
\tikzsquare{80-85}{10}{fill=\fillfieldgray}
\tikzsquare{80-86}{10}{fill=\fillfieldgray}
\tikzsquare{80-87}{10}{fill=\fillfieldgray}
\tikzsquare{80-1}{11}{fill=\fillfieldgray}
\tikzsquare{80-2}{11}{fill=\fillfieldgray}
\tikzsquare{80-3}{11}{fill=\fillfieldgray}
\tikzsquare{80-4}{11}{fill=\fillfieldgray}
\tikzsquare{80-5}{11}{fill=\fillfieldgray}
\tikzsquare{80-6}{11}{fill=\fillfieldgray}
\tikzsquare{80-7}{11}{fill=\fillfieldgray}
\tikzsquare{80-8}{11}{fill=\fillfieldgray}
\tikzsquare{80-9}{11}{fill=\fillfieldgray}
\tikzsquare{80-10}{11}{fill=\fillfieldgray}
\tikzsquare{80-11}{11}{fill=\fillfieldgray}
\tikzsquare{80-12}{11}{fill=\fillfieldgray}
\tikzsquare{80-13}{11}{fill=\fillfieldgray}
\tikzsquare{80-14}{11}{fill=\fillfieldgray}
\tikzsquare{80-15}{11}{fill=\fillfieldgray}
\tikzsquare{80-16}{11}{fill=\fillfieldgray}
\tikzsquare{80-17}{11}{fill=\fillfieldgray}
\tikzsquare{80-24}{11}{fill=\fillfieldgray}
\tikzsquare{80-25}{11}{fill=\fillfieldgray}
\tikzsquare{80-35}{11}{fill=\fillfieldgray}
\tikzsquare{80-36}{11}{fill=\fillfieldgray}
\tikzsquare{80-37}{11}{fill=\fillfieldgray}
\tikzsquare{80-38}{11}{fill=\fillfieldgray}
\tikzsquare{80-39}{11}{fill=\fillfieldgray}
\tikzsquare{80-40}{11}{fill=\fillfieldgray}
\tikzsquare{80-41}{11}{fill=\fillfieldgray}
\tikzsquare{80-42}{11}{fill=\fillfieldgray}
\tikzsquare{80-43}{11}{fill=\fillfieldgray}
\tikzsquare{80-44}{11}{fill=\fillfieldgray}
\tikzsquare{80-45}{11}{fill=\fillfieldgray}
\tikzsquare{80-46}{11}{fill=\fillfieldgray}
\tikzsquare{80-47}{11}{fill=\fillfieldgray}
\tikzsquare{80-48}{11}{fill=\fillfieldgray}
\tikzsquare{80-49}{11}{fill=\fillfieldgray}
\tikzsquare{80-50}{11}{fill=\fillfieldgray}
\tikzsquare{80-51}{11}{fill=\fillfieldgray}
\tikzsquare{80-52}{11}{fill=\fillfieldgray}
\tikzsquare{80-53}{11}{fill=\fillfieldgray}
\tikzsquare{80-54}{11}{fill=\fillfieldgray}
\tikzsquare{80-55}{11}{fill=\fillfieldgray}
\tikzsquare{80-56}{11}{fill=\fillfieldgray}
\tikzsquare{80-57}{11}{fill=\fillfieldgray}
\tikzsquare{80-58}{11}{fill=\fillfieldgray}
\tikzsquare{80-59}{11}{fill=\fillfieldgray}
\tikzsquare{80-60}{11}{fill=\fillfieldgray}
\tikzsquare{80-61}{11}{fill=\fillfieldgray}
\tikzsquare{80-62}{11}{fill=\fillfieldgray}
\tikzsquare{80-63}{11}{fill=\fillfieldgray}
\tikzsquare{80-64}{11}{fill=\fillfieldgray}
\tikzsquare{80-65}{11}{fill=\fillfieldgray}
\tikzsquare{80-66}{11}{fill=\fillfieldgray}
\tikzsquare{80-67}{11}{fill=\fillfieldgray}
\tikzsquare{80-68}{11}{fill=\fillfieldgray}
\tikzsquare{80-69}{11}{fill=\fillfieldgray}
\tikzsquare{80-70}{11}{fill=\fillfieldgray}
\tikzsquare{80-71}{11}{fill=\fillfieldgray}
\tikzsquare{80-72}{11}{fill=\fillfieldgray}
\tikzsquare{80-73}{11}{fill=\fillfieldgray}
\tikzsquare{80-74}{11}{fill=\fillfieldgray}
\tikzsquare{80-75}{11}{fill=\fillfieldgray}
\tikzsquare{80-76}{11}{fill=\fillfieldgray}
\tikzsquare{80-77}{11}{fill=\fillfieldgray}
\tikzsquare{80-78}{11}{fill=\fillfieldgray}
\tikzsquare{80-79}{11}{fill=\fillfieldgray}
\tikzsquare{80-80}{11}{fill=\fillfieldgray}
\tikzsquare{80-81}{11}{fill=\fillfieldgray}
\tikzsquare{80-82}{11}{fill=\fillfieldgray}
\tikzsquare{80-83}{11}{fill=\fillfieldgray}
\tikzsquare{80-84}{11}{fill=\fillfieldgray}
\tikzsquare{80-85}{11}{fill=\fillfieldgray}
\tikzsquare{80-1}{12}{fill=\fillfieldgray}
\tikzsquare{80-2}{12}{fill=\fillfieldgray}
\tikzsquare{80-3}{12}{fill=\fillfieldgray}
\tikzsquare{80-4}{12}{fill=\fillfieldgray}
\tikzsquare{80-5}{12}{fill=\fillfieldgray}
\tikzsquare{80-6}{12}{fill=\fillfieldgray}
\tikzsquare{80-7}{12}{fill=\fillfieldgray}
\tikzsquare{80-8}{12}{fill=\fillfieldgray}
\tikzsquare{80-9}{12}{fill=\fillfieldgray}
\tikzsquare{80-10}{12}{fill=\fillfieldgray}
\tikzsquare{80-11}{12}{fill=\fillfieldgray}
\tikzsquare{80-12}{12}{fill=\fillfieldgray}
\tikzsquare{80-13}{12}{fill=\fillfieldgray}
\tikzsquare{80-14}{12}{fill=\fillfieldgray}
\tikzsquare{80-15}{12}{fill=\fillfieldgray}
\tikzsquare{80-16}{12}{fill=\fillfieldgray}
\tikzsquare{80-17}{12}{fill=\fillfieldgray}
\tikzsquare{80-24}{12}{fill=\fillfieldgray}
\tikzsquare{80-25}{12}{fill=\fillfieldgray}
\tikzsquare{80-35}{12}{fill=\fillfieldgray}
\tikzsquare{80-36}{12}{fill=\fillfieldgray}
\tikzsquare{80-37}{12}{fill=\fillfieldgray}
\tikzsquare{80-38}{12}{fill=\fillfieldgray}
\tikzsquare{80-39}{12}{fill=\fillfieldgray}
\tikzsquare{80-40}{12}{fill=\fillfieldgray}
\tikzsquare{80-41}{12}{fill=\fillfieldgray}
\tikzsquare{80-42}{12}{fill=\fillfieldgray}
\tikzsquare{80-43}{12}{fill=\fillfieldgray}
\tikzsquare{80-44}{12}{fill=\fillfieldgray}
\tikzsquare{80-45}{12}{fill=\fillfieldgray}
\tikzsquare{80-46}{12}{fill=\fillfieldgray}
\tikzsquare{80-47}{12}{fill=\fillfieldgray}
\tikzsquare{80-48}{12}{fill=\fillfieldgray}
\tikzsquare{80-49}{12}{fill=\fillfieldgray}
\tikzsquare{80-50}{12}{fill=\fillfieldgray}
\tikzsquare{80-51}{12}{fill=\fillfieldgray}
\tikzsquare{80-52}{12}{fill=\fillfieldgray}
\tikzsquare{80-53}{12}{fill=\fillfieldgray}
\tikzsquare{80-54}{12}{fill=\fillfieldgray}
\tikzsquare{80-55}{12}{fill=\fillfieldgray}
\tikzsquare{80-56}{12}{fill=\fillfieldgray}
\tikzsquare{80-57}{12}{fill=\fillfieldgray}
\tikzsquare{80-58}{12}{fill=\fillfieldgray}
\tikzsquare{80-59}{12}{fill=\fillfieldgray}
\tikzsquare{80-60}{12}{fill=\fillfieldgray}
\tikzsquare{80-61}{12}{fill=\fillfieldgray}
\tikzsquare{80-62}{12}{fill=\fillfieldgray}
\tikzsquare{80-63}{12}{fill=\fillfieldgray}
\tikzsquare{80-64}{12}{fill=\fillfieldgray}
\tikzsquare{80-65}{12}{fill=\fillfieldgray}
\tikzsquare{80-66}{12}{fill=\fillfieldgray}
\tikzsquare{80-67}{12}{fill=\fillfieldgray}
\tikzsquare{80-68}{12}{fill=\fillfieldgray}
\tikzsquare{80-69}{12}{fill=\fillfieldgray}
\tikzsquare{80-70}{12}{fill=\fillfieldgray}
\tikzsquare{80-71}{12}{fill=\fillfieldgray}
\tikzsquare{80-72}{12}{fill=\fillfieldgray}
\tikzsquare{80-73}{12}{fill=\fillfieldgray}
\tikzsquare{80-74}{12}{fill=\fillfieldgray}
\tikzsquare{80-75}{12}{fill=\fillfieldgray}
\tikzsquare{80-76}{12}{fill=\fillfieldgray}
\tikzsquare{80-77}{12}{fill=\fillfieldgray}
\tikzsquare{80-78}{12}{fill=\fillfieldgray}
\tikzsquare{80-79}{12}{fill=\fillfieldgray}
\tikzsquare{80-80}{12}{fill=\fillfieldgray}
\tikzsquare{80-81}{12}{fill=\fillfieldgray}
\tikzsquare{80-82}{12}{fill=\fillfieldgray}
\tikzsquare{80-83}{12}{fill=\fillfieldgray}
\tikzsquare{80-84}{12}{fill=\fillfieldgray}
\tikzsquare{80-85}{12}{fill=\fillfieldgray}
\tikzsquare{80-7}{13}{fill=\fillfieldgray}
\tikzsquare{80-8}{13}{fill=\fillfieldgray}
\tikzsquare{80-9}{13}{fill=\fillfieldred}
\tikzsquare{80-10}{13}{fill=\fillfieldgray}
\tikzsquare{80-11}{13}{fill=\fillfieldgray}
\tikzsquare{80-24}{13}{fill=\fillfieldgray}
\tikzsquare{80-25}{13}{fill=\fillfieldgray}
\tikzsquare{80-37}{13}{fill=\fillfieldgray}
\tikzsquare{80-38}{13}{fill=\fillfieldgray}
\tikzsquare{80-39}{13}{fill=\fillfieldred}
\tikzsquare{80-40}{13}{fill=\fillfieldgray}
\tikzsquare{80-41}{13}{fill=\fillfieldgray}
\tikzsquare{80-51}{13}{fill=\fillfieldgray}
\tikzsquare{80-52}{13}{fill=\fillfieldgray}
\tikzsquare{80-64}{13}{fill=\fillfieldgray}
\tikzsquare{80-65}{13}{fill=\fillfieldgray}
\tikzsquare{80-79}{13}{fill=\fillfieldgray}
\tikzsquare{80-80}{13}{fill=\fillfieldgray}
\tikzsquare{80-81}{13}{fill=\fillfieldred}
\tikzsquare{80-82}{13}{fill=\fillfieldgray}
\tikzsquare{80-83}{13}{fill=\fillfieldgray}
\tikzsquare{80-1}{14}{fill=\fillfieldgray}
\tikzsquare{80-2}{14}{fill=\fillfieldgray}
\tikzsquare{80-3}{14}{fill=\fillfieldgray}
\tikzsquare{80-4}{14}{fill=\fillfieldgray}
\tikzsquare{80-5}{14}{fill=\fillfieldgray}
\tikzsquare{80-6}{14}{fill=\fillfieldgray}
\tikzsquare{80-7}{14}{fill=\fillfieldgray}
\tikzsquare{80-8}{14}{fill=\fillfieldgray}
\tikzsquare{80-9}{14}{fill=\fillfieldgray}
\tikzsquare{80-10}{14}{fill=\fillfieldgray}
\tikzsquare{80-11}{14}{fill=\fillfieldgray}
\tikzsquare{80-12}{14}{fill=\fillfieldgray}
\tikzsquare{80-13}{14}{fill=\fillfieldgray}
\tikzsquare{80-14}{14}{fill=\fillfieldgray}
\tikzsquare{80-15}{14}{fill=\fillfieldgray}
\tikzsquare{80-16}{14}{fill=\fillfieldgray}
\tikzsquare{80-17}{14}{fill=\fillfieldgray}
\tikzsquare{80-24}{14}{fill=\fillfieldgray}
\tikzsquare{80-25}{14}{fill=\fillfieldgray}
\tikzsquare{80-35}{14}{fill=\fillfieldgray}
\tikzsquare{80-36}{14}{fill=\fillfieldgray}
\tikzsquare{80-37}{14}{fill=\fillfieldgray}
\tikzsquare{80-38}{14}{fill=\fillfieldgray}
\tikzsquare{80-39}{14}{fill=\fillfieldgray}
\tikzsquare{80-40}{14}{fill=\fillfieldgray}
\tikzsquare{80-41}{14}{fill=\fillfieldgray}
\tikzsquare{80-42}{14}{fill=\fillfieldgray}
\tikzsquare{80-43}{14}{fill=\fillfieldgray}
\tikzsquare{80-44}{14}{fill=\fillfieldgray}
\tikzsquare{80-45}{14}{fill=\fillfieldgray}
\tikzsquare{80-46}{14}{fill=\fillfieldgray}
\tikzsquare{80-47}{14}{fill=\fillfieldgray}
\tikzsquare{80-48}{14}{fill=\fillfieldgray}
\tikzsquare{80-49}{14}{fill=\fillfieldgray}
\tikzsquare{80-50}{14}{fill=\fillfieldgray}
\tikzsquare{80-51}{14}{fill=\fillfieldgray}
\tikzsquare{80-52}{14}{fill=\fillfieldgray}
\tikzsquare{80-53}{14}{fill=\fillfieldgray}
\tikzsquare{80-54}{14}{fill=\fillfieldgray}
\tikzsquare{80-55}{14}{fill=\fillfieldgray}
\tikzsquare{80-56}{14}{fill=\fillfieldgray}
\tikzsquare{80-57}{14}{fill=\fillfieldgray}
\tikzsquare{80-58}{14}{fill=\fillfieldgray}
\tikzsquare{80-59}{14}{fill=\fillfieldgray}
\tikzsquare{80-60}{14}{fill=\fillfieldgray}
\tikzsquare{80-61}{14}{fill=\fillfieldgray}
\tikzsquare{80-62}{14}{fill=\fillfieldgray}
\tikzsquare{80-63}{14}{fill=\fillfieldgray}
\tikzsquare{80-64}{14}{fill=\fillfieldgray}
\tikzsquare{80-65}{14}{fill=\fillfieldgray}
\tikzsquare{80-66}{14}{fill=\fillfieldgray}
\tikzsquare{80-67}{14}{fill=\fillfieldgray}
\tikzsquare{80-68}{14}{fill=\fillfieldgray}
\tikzsquare{80-69}{14}{fill=\fillfieldgray}
\tikzsquare{80-70}{14}{fill=\fillfieldgray}
\tikzsquare{80-71}{14}{fill=\fillfieldgray}
\tikzsquare{80-72}{14}{fill=\fillfieldgray}
\tikzsquare{80-73}{14}{fill=\fillfieldgray}
\tikzsquare{80-74}{14}{fill=\fillfieldgray}
\tikzsquare{80-75}{14}{fill=\fillfieldgray}
\tikzsquare{80-76}{14}{fill=\fillfieldgray}
\tikzsquare{80-77}{14}{fill=\fillfieldgray}
\tikzsquare{80-78}{14}{fill=\fillfieldgray}
\tikzsquare{80-79}{14}{fill=\fillfieldgray}
\tikzsquare{80-80}{14}{fill=\fillfieldgray}
\tikzsquare{80-81}{14}{fill=\fillfieldgray}
\tikzsquare{80-82}{14}{fill=\fillfieldgray}
\tikzsquare{80-83}{14}{fill=\fillfieldgray}
\tikzsquare{80-84}{14}{fill=\fillfieldgray}
\tikzsquare{80-85}{14}{fill=\fillfieldgray}
\tikzsquare{80-1}{15}{fill=\fillfieldgray}
\tikzsquare{80-2}{15}{fill=\fillfieldgray}
\tikzsquare{80-3}{15}{fill=\fillfieldgray}
\tikzsquare{80-4}{15}{fill=\fillfieldgray}
\tikzsquare{80-5}{15}{fill=\fillfieldgray}
\tikzsquare{80-6}{15}{fill=\fillfieldgray}
\tikzsquare{80-7}{15}{fill=\fillfieldgray}
\tikzsquare{80-8}{15}{fill=\fillfieldgray}
\tikzsquare{80-9}{15}{fill=\fillfieldgray}
\tikzsquare{80-10}{15}{fill=\fillfieldgray}
\tikzsquare{80-11}{15}{fill=\fillfieldgray}
\tikzsquare{80-12}{15}{fill=\fillfieldgray}
\tikzsquare{80-13}{15}{fill=\fillfieldgray}
\tikzsquare{80-14}{15}{fill=\fillfieldgray}
\tikzsquare{80-15}{15}{fill=\fillfieldgray}
\tikzsquare{80-16}{15}{fill=\fillfieldgray}
\tikzsquare{80-17}{15}{fill=\fillfieldgray}
\tikzsquare{80-24}{15}{fill=\fillfieldgray}
\tikzsquare{80-25}{15}{fill=\fillfieldgray}
\tikzsquare{80-35}{15}{fill=\fillfieldgray}
\tikzsquare{80-36}{15}{fill=\fillfieldgray}
\tikzsquare{80-37}{15}{fill=\fillfieldgray}
\tikzsquare{80-38}{15}{fill=\fillfieldgray}
\tikzsquare{80-39}{15}{fill=\fillfieldgray}
\tikzsquare{80-40}{15}{fill=\fillfieldgray}
\tikzsquare{80-41}{15}{fill=\fillfieldgray}
\tikzsquare{80-42}{15}{fill=\fillfieldgray}
\tikzsquare{80-43}{15}{fill=\fillfieldgray}
\tikzsquare{80-44}{15}{fill=\fillfieldgray}
\tikzsquare{80-45}{15}{fill=\fillfieldgray}
\tikzsquare{80-46}{15}{fill=\fillfieldgray}
\tikzsquare{80-47}{15}{fill=\fillfieldgray}
\tikzsquare{80-48}{15}{fill=\fillfieldgray}
\tikzsquare{80-49}{15}{fill=\fillfieldgray}
\tikzsquare{80-50}{15}{fill=\fillfieldgray}
\tikzsquare{80-51}{15}{fill=\fillfieldgray}
\tikzsquare{80-52}{15}{fill=\fillfieldgray}
\tikzsquare{80-53}{15}{fill=\fillfieldgray}
\tikzsquare{80-54}{15}{fill=\fillfieldgray}
\tikzsquare{80-55}{15}{fill=\fillfieldgray}
\tikzsquare{80-56}{15}{fill=\fillfieldgray}
\tikzsquare{80-57}{15}{fill=\fillfieldgray}
\tikzsquare{80-58}{15}{fill=\fillfieldgray}
\tikzsquare{80-59}{15}{fill=\fillfieldgray}
\tikzsquare{80-60}{15}{fill=\fillfieldgray}
\tikzsquare{80-61}{15}{fill=\fillfieldgray}
\tikzsquare{80-62}{15}{fill=\fillfieldgray}
\tikzsquare{80-63}{15}{fill=\fillfieldgray}
\tikzsquare{80-64}{15}{fill=\fillfieldgray}
\tikzsquare{80-65}{15}{fill=\fillfieldgray}
\tikzsquare{80-66}{15}{fill=\fillfieldgray}
\tikzsquare{80-67}{15}{fill=\fillfieldgray}
\tikzsquare{80-68}{15}{fill=\fillfieldgray}
\tikzsquare{80-69}{15}{fill=\fillfieldgray}
\tikzsquare{80-70}{15}{fill=\fillfieldgray}
\tikzsquare{80-71}{15}{fill=\fillfieldgray}
\tikzsquare{80-72}{15}{fill=\fillfieldgray}
\tikzsquare{80-73}{15}{fill=\fillfieldgray}
\tikzsquare{80-74}{15}{fill=\fillfieldgray}
\tikzsquare{80-75}{15}{fill=\fillfieldgray}
\tikzsquare{80-76}{15}{fill=\fillfieldgray}
\tikzsquare{80-77}{15}{fill=\fillfieldgray}
\tikzsquare{80-78}{15}{fill=\fillfieldgray}
\tikzsquare{80-79}{15}{fill=\fillfieldgray}
\tikzsquare{80-80}{15}{fill=\fillfieldgray}
\tikzsquare{80-81}{15}{fill=\fillfieldgray}
\tikzsquare{80-82}{15}{fill=\fillfieldgray}
\tikzsquare{80-83}{15}{fill=\fillfieldgray}
\tikzsquare{80-84}{15}{fill=\fillfieldgray}
\tikzsquare{80-85}{15}{fill=\fillfieldgray}
\tikzsquare{80-3}{16}{fill=\fillfieldgray}
\tikzsquare{80-4}{16}{fill=\fillfieldgray}
\tikzsquare{80-5}{16}{fill=\fillfieldgray}
\tikzsquare{80-6}{16}{fill=\fillfieldgray}
\tikzsquare{80-7}{16}{fill=\fillfieldgray}
\tikzsquare{80-8}{16}{fill=\fillfieldgray}
\tikzsquare{80-9}{16}{fill=\fillfieldgray}
\tikzsquare{80-10}{16}{fill=\fillfieldgray}
\tikzsquare{80-11}{16}{fill=\fillfieldgray}
\tikzsquare{80-12}{16}{fill=\fillfieldgray}
\tikzsquare{80-13}{16}{fill=\fillfieldgray}
\tikzsquare{80-14}{16}{fill=\fillfieldgray}
\tikzsquare{80-15}{16}{fill=\fillfieldgray}
\tikzsquare{80-24}{16}{fill=\fillfieldgray}
\tikzsquare{80-25}{16}{fill=\fillfieldgray}
\tikzsquare{80-37}{16}{fill=\fillfieldgray}
\tikzsquare{80-38}{16}{fill=\fillfieldgray}
\tikzsquare{80-40}{16}{fill=\fillfieldgray}
\tikzsquare{80-41}{16}{fill=\fillfieldgray}
\tikzsquare{80-51}{16}{fill=\fillfieldgray}
\tikzsquare{80-52}{16}{fill=\fillfieldgray}
\tikzsquare{80-64}{16}{fill=\fillfieldgray}
\tikzsquare{80-65}{16}{fill=\fillfieldgray}
\tikzsquare{80-77}{16}{fill=\fillfieldgray}
\tikzsquare{80-78}{16}{fill=\fillfieldgray}
\tikzsquare{80-79}{16}{fill=\fillfieldgray}
\tikzsquare{80-80}{16}{fill=\fillfieldgray}
\tikzsquare{80-81}{16}{fill=\fillfieldgray}
\tikzsquare{80-82}{16}{fill=\fillfieldgray}
\tikzsquare{80-83}{16}{fill=\fillfieldgray}
\tikzsquare{80-84}{16}{fill=\fillfieldgray}
\tikzsquare{80-85}{16}{fill=\fillfieldgray}
\tikzsquare{80-86}{16}{fill=\fillfieldgray}
\tikzsquare{80-87}{16}{fill=\fillfieldgray}
\tikzsquare{80-3}{17}{fill=\fillfieldgray}
\tikzsquare{80-4}{17}{fill=\fillfieldgray}
\tikzsquare{80-5}{17}{fill=\fillfieldgray}
\tikzsquare{80-6}{17}{fill=\fillfieldgray}
\tikzsquare{80-7}{17}{fill=\fillfieldgray}
\tikzsquare{80-8}{17}{fill=\fillfieldgray}
\tikzsquare{80-9}{17}{fill=\fillfieldgray}
\tikzsquare{80-10}{17}{fill=\fillfieldgray}
\tikzsquare{80-11}{17}{fill=\fillfieldgray}
\tikzsquare{80-12}{17}{fill=\fillfieldgray}
\tikzsquare{80-13}{17}{fill=\fillfieldgray}
\tikzsquare{80-14}{17}{fill=\fillfieldgray}
\tikzsquare{80-15}{17}{fill=\fillfieldgray}
\tikzsquare{80-24}{17}{fill=\fillfieldgray}
\tikzsquare{80-25}{17}{fill=\fillfieldgray}
\tikzsquare{80-37}{17}{fill=\fillfieldgray}
\tikzsquare{80-38}{17}{fill=\fillfieldgray}
\tikzsquare{80-40}{17}{fill=\fillfieldgray}
\tikzsquare{80-41}{17}{fill=\fillfieldgray}
\tikzsquare{80-51}{17}{fill=\fillfieldgray}
\tikzsquare{80-52}{17}{fill=\fillfieldgray}
\tikzsquare{80-64}{17}{fill=\fillfieldgray}
\tikzsquare{80-65}{17}{fill=\fillfieldgray}
\tikzsquare{80-77}{17}{fill=\fillfieldgray}
\tikzsquare{80-78}{17}{fill=\fillfieldgray}
\tikzsquare{80-79}{17}{fill=\fillfieldgray}
\tikzsquare{80-80}{17}{fill=\fillfieldgray}
\tikzsquare{80-81}{17}{fill=\fillfieldgray}
\tikzsquare{80-82}{17}{fill=\fillfieldgray}
\tikzsquare{80-83}{17}{fill=\fillfieldgray}
\tikzsquare{80-84}{17}{fill=\fillfieldgray}
\tikzsquare{80-85}{17}{fill=\fillfieldgray}
\tikzsquare{80-86}{17}{fill=\fillfieldgray}
\tikzsquare{80-87}{17}{fill=\fillfieldgray}
\tikzsquare{80-5}{18}{fill=\fillfieldgray}
\tikzsquare{80-6}{18}{fill=\fillfieldgray}
\tikzsquare{80-7}{18}{fill=\fillfieldgray}
\tikzsquare{80-8}{18}{fill=\fillfieldgray}
\tikzsquare{80-9}{18}{fill=\fillfieldgray}
\tikzsquare{80-10}{18}{fill=\fillfieldgray}
\tikzsquare{80-11}{18}{fill=\fillfieldgray}
\tikzsquare{80-12}{18}{fill=\fillfieldgray}
\tikzsquare{80-13}{18}{fill=\fillfieldgray}
\tikzsquare{80-24}{18}{fill=\fillfieldgray}
\tikzsquare{80-25}{18}{fill=\fillfieldgray}
\tikzsquare{80-37}{18}{fill=\fillfieldgray}
\tikzsquare{80-38}{18}{fill=\fillfieldgray}
\tikzsquare{80-51}{18}{fill=\fillfieldgray}
\tikzsquare{80-52}{18}{fill=\fillfieldgray}
\tikzsquare{80-64}{18}{fill=\fillfieldgray}
\tikzsquare{80-65}{18}{fill=\fillfieldgray}
\tikzsquare{80-75}{18}{fill=\fillfieldgray}
\tikzsquare{80-76}{18}{fill=\fillfieldgray}
\tikzsquare{80-77}{18}{fill=\fillfieldgray}
\tikzsquare{80-78}{18}{fill=\fillfieldgray}
\tikzsquare{80-79}{18}{fill=\fillfieldgray}
\tikzsquare{80-80}{18}{fill=\fillfieldgray}
\tikzsquare{80-81}{18}{fill=\fillfieldgray}
\tikzsquare{80-82}{18}{fill=\fillfieldgray}
\tikzsquare{80-83}{18}{fill=\fillfieldgray}
\tikzsquare{80-84}{18}{fill=\fillfieldgray}
\tikzsquare{80-85}{18}{fill=\fillfieldgray}
\tikzsquare{80-86}{18}{fill=\fillfieldgray}
\tikzsquare{80-87}{18}{fill=\fillfieldgray}
\tikzsquare{80-88}{18}{fill=\fillfieldgray}
\tikzsquare{80-89}{18}{fill=\fillfieldgray}
\tikzsquare{80-5}{19}{fill=\fillfieldgray}
\tikzsquare{80-6}{19}{fill=\fillfieldgray}
\tikzsquare{80-7}{19}{fill=\fillfieldgray}
\tikzsquare{80-8}{19}{fill=\fillfieldgray}
\tikzsquare{80-9}{19}{fill=\fillfieldgray}
\tikzsquare{80-10}{19}{fill=\fillfieldgray}
\tikzsquare{80-11}{19}{fill=\fillfieldgray}
\tikzsquare{80-12}{19}{fill=\fillfieldgray}
\tikzsquare{80-13}{19}{fill=\fillfieldgray}
\tikzsquare{80-24}{19}{fill=\fillfieldgray}
\tikzsquare{80-25}{19}{fill=\fillfieldgray}
\tikzsquare{80-37}{19}{fill=\fillfieldgray}
\tikzsquare{80-38}{19}{fill=\fillfieldgray}
\tikzsquare{80-51}{19}{fill=\fillfieldgray}
\tikzsquare{80-52}{19}{fill=\fillfieldgray}
\tikzsquare{80-64}{19}{fill=\fillfieldgray}
\tikzsquare{80-65}{19}{fill=\fillfieldgray}
\tikzsquare{80-75}{19}{fill=\fillfieldgray}
\tikzsquare{80-76}{19}{fill=\fillfieldgray}
\tikzsquare{80-77}{19}{fill=\fillfieldgray}
\tikzsquare{80-78}{19}{fill=\fillfieldgray}
\tikzsquare{80-79}{19}{fill=\fillfieldgray}
\tikzsquare{80-80}{19}{fill=\fillfieldgray}
\tikzsquare{80-81}{19}{fill=\fillfieldgray}
\tikzsquare{80-82}{19}{fill=\fillfieldgray}
\tikzsquare{80-83}{19}{fill=\fillfieldgray}
\tikzsquare{80-84}{19}{fill=\fillfieldgray}
\tikzsquare{80-85}{19}{fill=\fillfieldgray}
\tikzsquare{80-86}{19}{fill=\fillfieldgray}
\tikzsquare{80-87}{19}{fill=\fillfieldgray}
\tikzsquare{80-88}{19}{fill=\fillfieldgray}
\tikzsquare{80-89}{19}{fill=\fillfieldgray}
\tikzsquare{80-3}{20}{fill=\fillfieldgray}
\tikzsquare{80-4}{20}{fill=\fillfieldgray}
\tikzsquare{80-5}{20}{fill=\fillfieldgray}
\tikzsquare{80-6}{20}{fill=\fillfieldgray}
\tikzsquare{80-7}{20}{fill=\fillfieldgray}
\tikzsquare{80-8}{20}{fill=\fillfieldgray}
\tikzsquare{80-9}{20}{fill=\fillfieldgray}
\tikzsquare{80-10}{20}{fill=\fillfieldgray}
\tikzsquare{80-11}{20}{fill=\fillfieldgray}
\tikzsquare{80-12}{20}{fill=\fillfieldgray}
\tikzsquare{80-13}{20}{fill=\fillfieldgray}
\tikzsquare{80-14}{20}{fill=\fillfieldgray}
\tikzsquare{80-15}{20}{fill=\fillfieldgray}
\tikzsquare{80-16}{20}{fill=\fillfieldgray}
\tikzsquare{80-17}{20}{fill=\fillfieldgray}
\tikzsquare{80-18}{20}{fill=\fillfieldgray}
\tikzsquare{80-19}{20}{fill=\fillfieldgray}
\tikzsquare{80-20}{20}{fill=\fillfieldgray}
\tikzsquare{80-21}{20}{fill=\fillfieldgray}
\tikzsquare{80-22}{20}{fill=\fillfieldgray}
\tikzsquare{80-23}{20}{fill=\fillfieldgray}
\tikzsquare{80-24}{20}{fill=\fillfieldgray}
\tikzsquare{80-25}{20}{fill=\fillfieldgray}
\tikzsquare{80-26}{20}{fill=\fillfieldgray}
\tikzsquare{80-27}{20}{fill=\fillfieldgray}
\tikzsquare{80-28}{20}{fill=\fillfieldgray}
\tikzsquare{80-29}{20}{fill=\fillfieldgray}
\tikzsquare{80-30}{20}{fill=\fillfieldgray}
\tikzsquare{80-31}{20}{fill=\fillfieldgray}
\tikzsquare{80-32}{20}{fill=\fillfieldgray}
\tikzsquare{80-33}{20}{fill=\fillfieldgray}
\tikzsquare{80-34}{20}{fill=\fillfieldgray}
\tikzsquare{80-35}{20}{fill=\fillfieldgray}
\tikzsquare{80-36}{20}{fill=\fillfieldgray}
\tikzsquare{80-37}{20}{fill=\fillfieldgray}
\tikzsquare{80-38}{20}{fill=\fillfieldgray}
\tikzsquare{80-39}{20}{fill=\fillfieldgray}
\tikzsquare{80-40}{20}{fill=\fillfieldgray}
\tikzsquare{80-41}{20}{fill=\fillfieldgray}
\tikzsquare{80-42}{20}{fill=\fillfieldgray}
\tikzsquare{80-43}{20}{fill=\fillfieldgray}
\tikzsquare{80-44}{20}{fill=\fillfieldgray}
\tikzsquare{80-45}{20}{fill=\fillfieldgray}
\tikzsquare{80-46}{20}{fill=\fillfieldgray}
\tikzsquare{80-47}{20}{fill=\fillfieldgray}
\tikzsquare{80-48}{20}{fill=\fillfieldgray}
\tikzsquare{80-49}{20}{fill=\fillfieldgray}
\tikzsquare{80-50}{20}{fill=\fillfieldgray}
\tikzsquare{80-51}{20}{fill=\fillfieldgray}
\tikzsquare{80-52}{20}{fill=\fillfieldgray}
\tikzsquare{80-53}{20}{fill=\fillfieldgray}
\tikzsquare{80-54}{20}{fill=\fillfieldgray}
\tikzsquare{80-55}{20}{fill=\fillfieldgray}
\tikzsquare{80-56}{20}{fill=\fillfieldgray}
\tikzsquare{80-57}{20}{fill=\fillfieldgray}
\tikzsquare{80-58}{20}{fill=\fillfieldgray}
\tikzsquare{80-59}{20}{fill=\fillfieldgray}
\tikzsquare{80-60}{20}{fill=\fillfieldgray}
\tikzsquare{80-61}{20}{fill=\fillfieldgray}
\tikzsquare{80-62}{20}{fill=\fillfieldgray}
\tikzsquare{80-63}{20}{fill=\fillfieldgray}
\tikzsquare{80-64}{20}{fill=\fillfieldgray}
\tikzsquare{80-65}{20}{fill=\fillfieldgray}
\tikzsquare{80-66}{20}{fill=\fillfieldgray}
\tikzsquare{80-67}{20}{fill=\fillfieldgray}
\tikzsquare{80-68}{20}{fill=\fillfieldgray}
\tikzsquare{80-69}{20}{fill=\fillfieldgray}
\tikzsquare{80-70}{20}{fill=\fillfieldgray}
\tikzsquare{80-71}{20}{fill=\fillfieldgray}
\tikzsquare{80-72}{20}{fill=\fillfieldgray}
\tikzsquare{80-73}{20}{fill=\fillfieldgray}
\tikzsquare{80-74}{20}{fill=\fillfieldgray}
\tikzsquare{80-75}{20}{fill=\fillfieldgray}
\tikzsquare{80-76}{20}{fill=\fillfieldgray}
\tikzsquare{80-77}{20}{fill=\fillfieldgray}
\tikzsquare{80-78}{20}{fill=\fillfieldgray}
\tikzsquare{80-79}{20}{fill=\fillfieldgray}
\tikzsquare{80-80}{20}{fill=\fillfieldgray}
\tikzsquare{80-81}{20}{fill=\fillfieldgray}
\tikzsquare{80-82}{20}{fill=\fillfieldgray}
\tikzsquare{80-83}{20}{fill=\fillfieldgray}
\tikzsquare{80-84}{20}{fill=\fillfieldgray}
\tikzsquare{80-85}{20}{fill=\fillfieldgray}
\tikzsquare{80-86}{20}{fill=\fillfieldgray}
\tikzsquare{80-87}{20}{fill=\fillfieldgray}
\tikzsquare{80-88}{20}{fill=\fillfieldgray}
\tikzsquare{80-89}{20}{fill=\fillfieldgray}
\tikzsquare{80-90}{20}{fill=\fillfieldgray}
\tikzsquare{80-91}{20}{fill=\fillfieldgray}
\tikzsquare{80-3}{21}{fill=\fillfieldgray}
\tikzsquare{80-4}{21}{fill=\fillfieldgray}
\tikzsquare{80-5}{21}{fill=\fillfieldgray}
\tikzsquare{80-6}{21}{fill=\fillfieldgray}
\tikzsquare{80-7}{21}{fill=\fillfieldgray}
\tikzsquare{80-8}{21}{fill=\fillfieldgray}
\tikzsquare{80-9}{21}{fill=\fillfieldgray}
\tikzsquare{80-10}{21}{fill=\fillfieldgray}
\tikzsquare{80-11}{21}{fill=\fillfieldgray}
\tikzsquare{80-12}{21}{fill=\fillfieldgray}
\tikzsquare{80-13}{21}{fill=\fillfieldgray}
\tikzsquare{80-14}{21}{fill=\fillfieldgray}
\tikzsquare{80-15}{21}{fill=\fillfieldgray}
\tikzsquare{80-16}{21}{fill=\fillfieldgray}
\tikzsquare{80-17}{21}{fill=\fillfieldgray}
\tikzsquare{80-18}{21}{fill=\fillfieldgray}
\tikzsquare{80-19}{21}{fill=\fillfieldgray}
\tikzsquare{80-20}{21}{fill=\fillfieldgray}
\tikzsquare{80-21}{21}{fill=\fillfieldgray}
\tikzsquare{80-22}{21}{fill=\fillfieldgray}
\tikzsquare{80-23}{21}{fill=\fillfieldgray}
\tikzsquare{80-24}{21}{fill=\fillfieldgray}
\tikzsquare{80-25}{21}{fill=\fillfieldgray}
\tikzsquare{80-26}{21}{fill=\fillfieldgray}
\tikzsquare{80-27}{21}{fill=\fillfieldgray}
\tikzsquare{80-28}{21}{fill=\fillfieldgray}
\tikzsquare{80-29}{21}{fill=\fillfieldgray}
\tikzsquare{80-30}{21}{fill=\fillfieldgray}
\tikzsquare{80-31}{21}{fill=\fillfieldgray}
\tikzsquare{80-32}{21}{fill=\fillfieldgray}
\tikzsquare{80-33}{21}{fill=\fillfieldgray}
\tikzsquare{80-34}{21}{fill=\fillfieldgray}
\tikzsquare{80-35}{21}{fill=\fillfieldgray}
\tikzsquare{80-36}{21}{fill=\fillfieldgray}
\tikzsquare{80-37}{21}{fill=\fillfieldgray}
\tikzsquare{80-38}{21}{fill=\fillfieldgray}
\tikzsquare{80-39}{21}{fill=\fillfieldgray}
\tikzsquare{80-40}{21}{fill=\fillfieldgray}
\tikzsquare{80-41}{21}{fill=\fillfieldgray}
\tikzsquare{80-42}{21}{fill=\fillfieldgray}
\tikzsquare{80-43}{21}{fill=\fillfieldgray}
\tikzsquare{80-44}{21}{fill=\fillfieldgray}
\tikzsquare{80-45}{21}{fill=\fillfieldgray}
\tikzsquare{80-46}{21}{fill=\fillfieldgray}
\tikzsquare{80-47}{21}{fill=\fillfieldgray}
\tikzsquare{80-48}{21}{fill=\fillfieldgray}
\tikzsquare{80-49}{21}{fill=\fillfieldgray}
\tikzsquare{80-50}{21}{fill=\fillfieldgray}
\tikzsquare{80-51}{21}{fill=\fillfieldgray}
\tikzsquare{80-52}{21}{fill=\fillfieldgray}
\tikzsquare{80-53}{21}{fill=\fillfieldgray}
\tikzsquare{80-54}{21}{fill=\fillfieldgray}
\tikzsquare{80-55}{21}{fill=\fillfieldgray}
\tikzsquare{80-56}{21}{fill=\fillfieldgray}
\tikzsquare{80-57}{21}{fill=\fillfieldgray}
\tikzsquare{80-58}{21}{fill=\fillfieldgray}
\tikzsquare{80-59}{21}{fill=\fillfieldgray}
\tikzsquare{80-60}{21}{fill=\fillfieldgray}
\tikzsquare{80-61}{21}{fill=\fillfieldgray}
\tikzsquare{80-62}{21}{fill=\fillfieldgray}
\tikzsquare{80-63}{21}{fill=\fillfieldgray}
\tikzsquare{80-64}{21}{fill=\fillfieldgray}
\tikzsquare{80-65}{21}{fill=\fillfieldgray}
\tikzsquare{80-66}{21}{fill=\fillfieldgray}
\tikzsquare{80-67}{21}{fill=\fillfieldgray}
\tikzsquare{80-68}{21}{fill=\fillfieldgray}
\tikzsquare{80-69}{21}{fill=\fillfieldgray}
\tikzsquare{80-70}{21}{fill=\fillfieldgray}
\tikzsquare{80-71}{21}{fill=\fillfieldgray}
\tikzsquare{80-72}{21}{fill=\fillfieldgray}
\tikzsquare{80-73}{21}{fill=\fillfieldgray}
\tikzsquare{80-74}{21}{fill=\fillfieldgray}
\tikzsquare{80-75}{21}{fill=\fillfieldgray}
\tikzsquare{80-76}{21}{fill=\fillfieldgray}
\tikzsquare{80-77}{21}{fill=\fillfieldgray}
\tikzsquare{80-78}{21}{fill=\fillfieldgray}
\tikzsquare{80-79}{21}{fill=\fillfieldgray}
\tikzsquare{80-80}{21}{fill=\fillfieldgray}
\tikzsquare{80-81}{21}{fill=\fillfieldgray}
\tikzsquare{80-82}{21}{fill=\fillfieldgray}
\tikzsquare{80-83}{21}{fill=\fillfieldgray}
\tikzsquare{80-84}{21}{fill=\fillfieldgray}
\tikzsquare{80-85}{21}{fill=\fillfieldgray}
\tikzsquare{80-86}{21}{fill=\fillfieldgray}
\tikzsquare{80-87}{21}{fill=\fillfieldgray}
\tikzsquare{80-88}{21}{fill=\fillfieldgray}
\tikzsquare{80-89}{21}{fill=\fillfieldgray}
\tikzsquare{80-90}{21}{fill=\fillfieldgray}
\tikzsquare{80-91}{21}{fill=\fillfieldgray}
\tikzsquare{80-7}{22}{fill=\fillfieldgray}
\tikzsquare{80-8}{22}{fill=\fillfieldgray}
\tikzsquare{80-10}{22}{fill=\fillfieldgray}
\tikzsquare{80-11}{22}{fill=\fillfieldgray}
\tikzsquare{80-24}{22}{fill=\fillfieldgray}
\tikzsquare{80-25}{22}{fill=\fillfieldgray}
\tikzsquare{80-37}{22}{fill=\fillfieldgray}
\tikzsquare{80-38}{22}{fill=\fillfieldgray}
\tikzsquare{80-51}{22}{fill=\fillfieldgray}
\tikzsquare{80-52}{22}{fill=\fillfieldgray}
\tikzsquare{80-64}{22}{fill=\fillfieldgray}
\tikzsquare{80-65}{22}{fill=\fillfieldgray}
\tikzsquare{80-79}{22}{fill=\fillfieldgray}
\tikzsquare{80-80}{22}{fill=\fillfieldgray}
\tikzsquare{80-82}{22}{fill=\fillfieldgray}
\tikzsquare{80-83}{22}{fill=\fillfieldgray}
\tikzsquare{80-7}{23}{fill=\fillfieldgray}
\tikzsquare{80-8}{23}{fill=\fillfieldgray}
\tikzsquare{80-10}{23}{fill=\fillfieldgray}
\tikzsquare{80-11}{23}{fill=\fillfieldgray}
\tikzsquare{80-24}{23}{fill=\fillfieldgray}
\tikzsquare{80-25}{23}{fill=\fillfieldgray}
\tikzsquare{80-37}{23}{fill=\fillfieldgray}
\tikzsquare{80-38}{23}{fill=\fillfieldgray}
\tikzsquare{80-51}{23}{fill=\fillfieldgray}
\tikzsquare{80-52}{23}{fill=\fillfieldgray}
\tikzsquare{80-64}{23}{fill=\fillfieldgray}
\tikzsquare{80-65}{23}{fill=\fillfieldgray}
\tikzsquare{80-79}{23}{fill=\fillfieldgray}
\tikzsquare{80-80}{23}{fill=\fillfieldgray}
\tikzsquare{80-82}{23}{fill=\fillfieldgray}
\tikzsquare{80-83}{23}{fill=\fillfieldgray}
\tikzsquare{80-7}{24}{fill=\fillfieldgray}
\tikzsquare{80-8}{24}{fill=\fillfieldgray}
\tikzsquare{80-24}{24}{fill=\fillfieldgray}
\tikzsquare{80-25}{24}{fill=\fillfieldgray}
\tikzsquare{80-37}{24}{fill=\fillfieldgray}
\tikzsquare{80-38}{24}{fill=\fillfieldgray}
\tikzsquare{80-51}{24}{fill=\fillfieldgray}
\tikzsquare{80-52}{24}{fill=\fillfieldgray}
\tikzsquare{80-64}{24}{fill=\fillfieldgray}
\tikzsquare{80-65}{24}{fill=\fillfieldgray}
\tikzsquare{80-79}{24}{fill=\fillfieldgray}
\tikzsquare{80-80}{24}{fill=\fillfieldgray}
\tikzsquare{80-7}{25}{fill=\fillfieldgray}
\tikzsquare{80-8}{25}{fill=\fillfieldgray}
\tikzsquare{80-24}{25}{fill=\fillfieldgray}
\tikzsquare{80-25}{25}{fill=\fillfieldgray}
\tikzsquare{80-37}{25}{fill=\fillfieldgray}
\tikzsquare{80-38}{25}{fill=\fillfieldgray}
\tikzsquare{80-51}{25}{fill=\fillfieldgray}
\tikzsquare{80-52}{25}{fill=\fillfieldgray}
\tikzsquare{80-64}{25}{fill=\fillfieldgray}
\tikzsquare{80-65}{25}{fill=\fillfieldgray}
\tikzsquare{80-79}{25}{fill=\fillfieldgray}
\tikzsquare{80-80}{25}{fill=\fillfieldgray}
\tikzsquare{80-7}{26}{fill=\fillfieldgray}
\tikzsquare{80-8}{26}{fill=\fillfieldgray}
\tikzsquare{80-10}{26}{fill=\fillfieldgray}
\tikzsquare{80-11}{26}{fill=\fillfieldgray}
\tikzsquare{80-24}{26}{fill=\fillfieldgray}
\tikzsquare{80-25}{26}{fill=\fillfieldgray}
\tikzsquare{80-37}{26}{fill=\fillfieldgray}
\tikzsquare{80-38}{26}{fill=\fillfieldgray}
\tikzsquare{80-48}{26}{fill=\fillfieldgray}
\tikzsquare{80-49}{26}{fill=\fillfieldgray}
\tikzsquare{80-51}{26}{fill=\fillfieldgray}
\tikzsquare{80-52}{26}{fill=\fillfieldgray}
\tikzsquare{80-64}{26}{fill=\fillfieldgray}
\tikzsquare{80-65}{26}{fill=\fillfieldgray}
\tikzsquare{80-79}{26}{fill=\fillfieldgray}
\tikzsquare{80-80}{26}{fill=\fillfieldgray}
\tikzsquare{80-7}{27}{fill=\fillfieldgray}
\tikzsquare{80-8}{27}{fill=\fillfieldgray}
\tikzsquare{80-10}{27}{fill=\fillfieldgray}
\tikzsquare{80-11}{27}{fill=\fillfieldgray}
\tikzsquare{80-24}{27}{fill=\fillfieldgray}
\tikzsquare{80-25}{27}{fill=\fillfieldgray}
\tikzsquare{80-37}{27}{fill=\fillfieldgray}
\tikzsquare{80-38}{27}{fill=\fillfieldgray}
\tikzsquare{80-48}{27}{fill=\fillfieldgray}
\tikzsquare{80-49}{27}{fill=\fillfieldgray}
\tikzsquare{80-51}{27}{fill=\fillfieldgray}
\tikzsquare{80-52}{27}{fill=\fillfieldgray}
\tikzsquare{80-64}{27}{fill=\fillfieldgray}
\tikzsquare{80-65}{27}{fill=\fillfieldgray}
\tikzsquare{80-79}{27}{fill=\fillfieldgray}
\tikzsquare{80-80}{27}{fill=\fillfieldgray}
\tikzsquare{80-3}{28}{fill=\fillfieldgray}
\tikzsquare{80-4}{28}{fill=\fillfieldgray}
\tikzsquare{80-5}{28}{fill=\fillfieldgray}
\tikzsquare{80-6}{28}{fill=\fillfieldgray}
\tikzsquare{80-7}{28}{fill=\fillfieldgray}
\tikzsquare{80-8}{28}{fill=\fillfieldgray}
\tikzsquare{80-9}{28}{fill=\fillfieldgray}
\tikzsquare{80-10}{28}{fill=\fillfieldgray}
\tikzsquare{80-11}{28}{fill=\fillfieldgray}
\tikzsquare{80-12}{28}{fill=\fillfieldgray}
\tikzsquare{80-13}{28}{fill=\fillfieldgray}
\tikzsquare{80-14}{28}{fill=\fillfieldgray}
\tikzsquare{80-15}{28}{fill=\fillfieldgray}
\tikzsquare{80-16}{28}{fill=\fillfieldgray}
\tikzsquare{80-17}{28}{fill=\fillfieldgray}
\tikzsquare{80-18}{28}{fill=\fillfieldgray}
\tikzsquare{80-19}{28}{fill=\fillfieldgray}
\tikzsquare{80-20}{28}{fill=\fillfieldgray}
\tikzsquare{80-21}{28}{fill=\fillfieldgray}
\tikzsquare{80-22}{28}{fill=\fillfieldgray}
\tikzsquare{80-23}{28}{fill=\fillfieldgray}
\tikzsquare{80-24}{28}{fill=\fillfieldgray}
\tikzsquare{80-25}{28}{fill=\fillfieldgray}
\tikzsquare{80-26}{28}{fill=\fillfieldgray}
\tikzsquare{80-27}{28}{fill=\fillfieldgray}
\tikzsquare{80-28}{28}{fill=\fillfieldgray}
\tikzsquare{80-29}{28}{fill=\fillfieldgray}
\tikzsquare{80-30}{28}{fill=\fillfieldgray}
\tikzsquare{80-31}{28}{fill=\fillfieldgray}
\tikzsquare{80-32}{28}{fill=\fillfieldgray}
\tikzsquare{80-33}{28}{fill=\fillfieldgray}
\tikzsquare{80-34}{28}{fill=\fillfieldgray}
\tikzsquare{80-35}{28}{fill=\fillfieldgray}
\tikzsquare{80-36}{28}{fill=\fillfieldgray}
\tikzsquare{80-37}{28}{fill=\fillfieldgray}
\tikzsquare{80-38}{28}{fill=\fillfieldgray}
\tikzsquare{80-39}{28}{fill=\fillfieldgray}
\tikzsquare{80-40}{28}{fill=\fillfieldgray}
\tikzsquare{80-41}{28}{fill=\fillfieldgray}
\tikzsquare{80-42}{28}{fill=\fillfieldgray}
\tikzsquare{80-43}{28}{fill=\fillfieldgray}
\tikzsquare{80-44}{28}{fill=\fillfieldgray}
\tikzsquare{80-45}{28}{fill=\fillfieldgray}
\tikzsquare{80-46}{28}{fill=\fillfieldgray}
\tikzsquare{80-47}{28}{fill=\fillfieldgray}
\tikzsquare{80-48}{28}{fill=\fillfieldgray}
\tikzsquare{80-49}{28}{fill=\fillfieldgray}
\tikzsquare{80-50}{28}{fill=\fillfieldgray}
\tikzsquare{80-51}{28}{fill=\fillfieldgray}
\tikzsquare{80-52}{28}{fill=\fillfieldgray}
\tikzsquare{80-53}{28}{fill=\fillfieldgray}
\tikzsquare{80-54}{28}{fill=\fillfieldgray}
\tikzsquare{80-64}{28}{fill=\fillfieldgray}
\tikzsquare{80-65}{28}{fill=\fillfieldgray}
\tikzsquare{80-67}{28}{fill=\fillfieldgray}
\tikzsquare{80-68}{28}{fill=\fillfieldgray}
\tikzsquare{80-79}{28}{fill=\fillfieldgray}
\tikzsquare{80-80}{28}{fill=\fillfieldgray}
\tikzsquare{80-3}{29}{fill=\fillfieldgray}
\tikzsquare{80-4}{29}{fill=\fillfieldgray}
\tikzsquare{80-5}{29}{fill=\fillfieldgray}
\tikzsquare{80-6}{29}{fill=\fillfieldgray}
\tikzsquare{80-7}{29}{fill=\fillfieldgray}
\tikzsquare{80-8}{29}{fill=\fillfieldgray}
\tikzsquare{80-9}{29}{fill=\fillfieldgray}
\tikzsquare{80-10}{29}{fill=\fillfieldgray}
\tikzsquare{80-11}{29}{fill=\fillfieldgray}
\tikzsquare{80-12}{29}{fill=\fillfieldgray}
\tikzsquare{80-13}{29}{fill=\fillfieldgray}
\tikzsquare{80-14}{29}{fill=\fillfieldgray}
\tikzsquare{80-15}{29}{fill=\fillfieldgray}
\tikzsquare{80-16}{29}{fill=\fillfieldgray}
\tikzsquare{80-17}{29}{fill=\fillfieldgray}
\tikzsquare{80-18}{29}{fill=\fillfieldgray}
\tikzsquare{80-19}{29}{fill=\fillfieldgray}
\tikzsquare{80-20}{29}{fill=\fillfieldgray}
\tikzsquare{80-21}{29}{fill=\fillfieldgray}
\tikzsquare{80-22}{29}{fill=\fillfieldgray}
\tikzsquare{80-23}{29}{fill=\fillfieldgray}
\tikzsquare{80-24}{29}{fill=\fillfieldgray}
\tikzsquare{80-25}{29}{fill=\fillfieldgray}
\tikzsquare{80-26}{29}{fill=\fillfieldgray}
\tikzsquare{80-27}{29}{fill=\fillfieldgray}
\tikzsquare{80-28}{29}{fill=\fillfieldgray}
\tikzsquare{80-29}{29}{fill=\fillfieldgray}
\tikzsquare{80-30}{29}{fill=\fillfieldgray}
\tikzsquare{80-31}{29}{fill=\fillfieldgray}
\tikzsquare{80-32}{29}{fill=\fillfieldgray}
\tikzsquare{80-33}{29}{fill=\fillfieldgray}
\tikzsquare{80-34}{29}{fill=\fillfieldgray}
\tikzsquare{80-35}{29}{fill=\fillfieldgray}
\tikzsquare{80-36}{29}{fill=\fillfieldgray}
\tikzsquare{80-37}{29}{fill=\fillfieldgray}
\tikzsquare{80-38}{29}{fill=\fillfieldgray}
\tikzsquare{80-39}{29}{fill=\fillfieldgray}
\tikzsquare{80-40}{29}{fill=\fillfieldgray}
\tikzsquare{80-41}{29}{fill=\fillfieldgray}
\tikzsquare{80-42}{29}{fill=\fillfieldgray}
\tikzsquare{80-43}{29}{fill=\fillfieldgray}
\tikzsquare{80-44}{29}{fill=\fillfieldgray}
\tikzsquare{80-45}{29}{fill=\fillfieldgray}
\tikzsquare{80-46}{29}{fill=\fillfieldgray}
\tikzsquare{80-47}{29}{fill=\fillfieldgray}
\tikzsquare{80-48}{29}{fill=\fillfieldgray}
\tikzsquare{80-49}{29}{fill=\fillfieldgray}
\tikzsquare{80-50}{29}{fill=\fillfieldgray}
\tikzsquare{80-51}{29}{fill=\fillfieldgray}
\tikzsquare{80-52}{29}{fill=\fillfieldgray}
\tikzsquare{80-53}{29}{fill=\fillfieldgray}
\tikzsquare{80-54}{29}{fill=\fillfieldgray}
\tikzsquare{80-64}{29}{fill=\fillfieldgray}
\tikzsquare{80-65}{29}{fill=\fillfieldgray}
\tikzsquare{80-67}{29}{fill=\fillfieldgray}
\tikzsquare{80-68}{29}{fill=\fillfieldgray}
\tikzsquare{80-79}{29}{fill=\fillfieldgray}
\tikzsquare{80-80}{29}{fill=\fillfieldgray}
\tikzsquare{80-5}{30}{fill=\fillfieldgray}
\tikzsquare{80-6}{30}{fill=\fillfieldgray}
\tikzsquare{80-7}{30}{fill=\fillfieldgray}
\tikzsquare{80-8}{30}{fill=\fillfieldgray}
\tikzsquare{80-9}{30}{fill=\fillfieldgray}
\tikzsquare{80-10}{30}{fill=\fillfieldgray}
\tikzsquare{80-11}{30}{fill=\fillfieldgray}
\tikzsquare{80-12}{30}{fill=\fillfieldgray}
\tikzsquare{80-13}{30}{fill=\fillfieldgray}
\tikzsquare{80-24}{30}{fill=\fillfieldgray}
\tikzsquare{80-25}{30}{fill=\fillfieldgray}
\tikzsquare{80-37}{30}{fill=\fillfieldgray}
\tikzsquare{80-38}{30}{fill=\fillfieldgray}
\tikzsquare{80-46}{30}{fill=\fillfieldgray}
\tikzsquare{80-47}{30}{fill=\fillfieldgray}
\tikzsquare{80-48}{30}{fill=\fillfieldgray}
\tikzsquare{80-49}{30}{fill=\fillfieldgray}
\tikzsquare{80-50}{30}{fill=\fillfieldgray}
\tikzsquare{80-51}{30}{fill=\fillfieldgray}
\tikzsquare{80-52}{30}{fill=\fillfieldgray}
\tikzsquare{80-53}{30}{fill=\fillfieldgray}
\tikzsquare{80-54}{30}{fill=\fillfieldgray}
\tikzsquare{80-55}{30}{fill=\fillfieldgray}
\tikzsquare{80-56}{30}{fill=\fillfieldgray}
\tikzsquare{80-57}{30}{fill=\fillfieldgray}
\tikzsquare{80-58}{30}{fill=\fillfieldgray}
\tikzsquare{80-59}{30}{fill=\fillfieldgray}
\tikzsquare{80-60}{30}{fill=\fillfieldgray}
\tikzsquare{80-61}{30}{fill=\fillfieldgray}
\tikzsquare{80-62}{30}{fill=\fillfieldgray}
\tikzsquare{80-63}{30}{fill=\fillfieldgray}
\tikzsquare{80-64}{30}{fill=\fillfieldgray}
\tikzsquare{80-65}{30}{fill=\fillfieldgray}
\tikzsquare{80-66}{30}{fill=\fillfieldgray}
\tikzsquare{80-67}{30}{fill=\fillfieldgray}
\tikzsquare{80-68}{30}{fill=\fillfieldgray}
\tikzsquare{80-69}{30}{fill=\fillfieldgray}
\tikzsquare{80-70}{30}{fill=\fillfieldgray}
\tikzsquare{80-79}{30}{fill=\fillfieldgray}
\tikzsquare{80-80}{30}{fill=\fillfieldgray}
\tikzsquare{80-5}{31}{fill=\fillfieldgray}
\tikzsquare{80-6}{31}{fill=\fillfieldgray}
\tikzsquare{80-7}{31}{fill=\fillfieldgray}
\tikzsquare{80-8}{31}{fill=\fillfieldgray}
\tikzsquare{80-9}{31}{fill=\fillfieldgray}
\tikzsquare{80-10}{31}{fill=\fillfieldgray}
\tikzsquare{80-11}{31}{fill=\fillfieldgray}
\tikzsquare{80-12}{31}{fill=\fillfieldgray}
\tikzsquare{80-13}{31}{fill=\fillfieldgray}
\tikzsquare{80-24}{31}{fill=\fillfieldgray}
\tikzsquare{80-25}{31}{fill=\fillfieldgray}
\tikzsquare{80-37}{31}{fill=\fillfieldgray}
\tikzsquare{80-38}{31}{fill=\fillfieldgray}
\tikzsquare{80-46}{31}{fill=\fillfieldgray}
\tikzsquare{80-47}{31}{fill=\fillfieldgray}
\tikzsquare{80-48}{31}{fill=\fillfieldgray}
\tikzsquare{80-49}{31}{fill=\fillfieldgray}
\tikzsquare{80-50}{31}{fill=\fillfieldgray}
\tikzsquare{80-51}{31}{fill=\fillfieldgray}
\tikzsquare{80-52}{31}{fill=\fillfieldgray}
\tikzsquare{80-53}{31}{fill=\fillfieldgray}
\tikzsquare{80-54}{31}{fill=\fillfieldgray}
\tikzsquare{80-55}{31}{fill=\fillfieldgray}
\tikzsquare{80-56}{31}{fill=\fillfieldgray}
\tikzsquare{80-57}{31}{fill=\fillfieldgray}
\tikzsquare{80-58}{31}{fill=\fillfieldgray}
\tikzsquare{80-59}{31}{fill=\fillfieldgray}
\tikzsquare{80-60}{31}{fill=\fillfieldgray}
\tikzsquare{80-61}{31}{fill=\fillfieldgray}
\tikzsquare{80-62}{31}{fill=\fillfieldgray}
\tikzsquare{80-63}{31}{fill=\fillfieldgray}
\tikzsquare{80-64}{31}{fill=\fillfieldgray}
\tikzsquare{80-65}{31}{fill=\fillfieldgray}
\tikzsquare{80-66}{31}{fill=\fillfieldgray}
\tikzsquare{80-67}{31}{fill=\fillfieldgray}
\tikzsquare{80-68}{31}{fill=\fillfieldgray}
\tikzsquare{80-69}{31}{fill=\fillfieldgray}
\tikzsquare{80-70}{31}{fill=\fillfieldgray}
\tikzsquare{80-79}{31}{fill=\fillfieldgray}
\tikzsquare{80-80}{31}{fill=\fillfieldgray}
\tikzsquare{80-7}{32}{fill=\fillfieldgray}
\tikzsquare{80-8}{32}{fill=\fillfieldgray}
\tikzsquare{80-9}{32}{fill=\fillfieldred}
\tikzsquare{80-10}{32}{fill=\fillfieldgray}
\tikzsquare{80-11}{32}{fill=\fillfieldgray}
\tikzsquare{80-24}{32}{fill=\fillfieldgray}
\tikzsquare{80-25}{32}{fill=\fillfieldgray}
\tikzsquare{80-37}{32}{fill=\fillfieldgray}
\tikzsquare{80-38}{32}{fill=\fillfieldgray}
\tikzsquare{80-48}{32}{fill=\fillfieldgray}
\tikzsquare{80-49}{32}{fill=\fillfieldgray}
\tikzsquare{80-50}{32}{fill=\fillfieldred}
\tikzsquare{80-51}{32}{fill=\fillfieldgray}
\tikzsquare{80-52}{32}{fill=\fillfieldgray}
\tikzsquare{80-64}{32}{fill=\fillfieldgray}
\tikzsquare{80-65}{32}{fill=\fillfieldgray}
\tikzsquare{80-66}{32}{fill=\fillfieldred}
\tikzsquare{80-67}{32}{fill=\fillfieldgray}
\tikzsquare{80-68}{32}{fill=\fillfieldgray}
\tikzsquare{80-79}{32}{fill=\fillfieldgray}
\tikzsquare{80-80}{32}{fill=\fillfieldgray}
\tikzsquare{80-5}{33}{fill=\fillfieldgray}
\tikzsquare{80-6}{33}{fill=\fillfieldgray}
\tikzsquare{80-7}{33}{fill=\fillfieldgray}
\tikzsquare{80-8}{33}{fill=\fillfieldgray}
\tikzsquare{80-9}{33}{fill=\fillfieldgray}
\tikzsquare{80-10}{33}{fill=\fillfieldgray}
\tikzsquare{80-11}{33}{fill=\fillfieldgray}
\tikzsquare{80-12}{33}{fill=\fillfieldgray}
\tikzsquare{80-13}{33}{fill=\fillfieldgray}
\tikzsquare{80-24}{33}{fill=\fillfieldgray}
\tikzsquare{80-25}{33}{fill=\fillfieldgray}
\tikzsquare{80-37}{33}{fill=\fillfieldgray}
\tikzsquare{80-38}{33}{fill=\fillfieldgray}
\tikzsquare{80-46}{33}{fill=\fillfieldgray}
\tikzsquare{80-47}{33}{fill=\fillfieldgray}
\tikzsquare{80-48}{33}{fill=\fillfieldgray}
\tikzsquare{80-49}{33}{fill=\fillfieldgray}
\tikzsquare{80-50}{33}{fill=\fillfieldgray}
\tikzsquare{80-51}{33}{fill=\fillfieldgray}
\tikzsquare{80-52}{33}{fill=\fillfieldgray}
\tikzsquare{80-53}{33}{fill=\fillfieldgray}
\tikzsquare{80-54}{33}{fill=\fillfieldgray}
\tikzsquare{80-55}{33}{fill=\fillfieldgray}
\tikzsquare{80-56}{33}{fill=\fillfieldgray}
\tikzsquare{80-57}{33}{fill=\fillfieldgray}
\tikzsquare{80-58}{33}{fill=\fillfieldgray}
\tikzsquare{80-59}{33}{fill=\fillfieldgray}
\tikzsquare{80-60}{33}{fill=\fillfieldgray}
\tikzsquare{80-61}{33}{fill=\fillfieldgray}
\tikzsquare{80-62}{33}{fill=\fillfieldgray}
\tikzsquare{80-63}{33}{fill=\fillfieldgray}
\tikzsquare{80-64}{33}{fill=\fillfieldgray}
\tikzsquare{80-65}{33}{fill=\fillfieldgray}
\tikzsquare{80-66}{33}{fill=\fillfieldgray}
\tikzsquare{80-67}{33}{fill=\fillfieldgray}
\tikzsquare{80-68}{33}{fill=\fillfieldgray}
\tikzsquare{80-69}{33}{fill=\fillfieldgray}
\tikzsquare{80-70}{33}{fill=\fillfieldgray}
\tikzsquare{80-79}{33}{fill=\fillfieldgray}
\tikzsquare{80-80}{33}{fill=\fillfieldgray}
\tikzsquare{80-5}{34}{fill=\fillfieldgray}
\tikzsquare{80-6}{34}{fill=\fillfieldgray}
\tikzsquare{80-7}{34}{fill=\fillfieldgray}
\tikzsquare{80-8}{34}{fill=\fillfieldgray}
\tikzsquare{80-9}{34}{fill=\fillfieldgray}
\tikzsquare{80-10}{34}{fill=\fillfieldgray}
\tikzsquare{80-11}{34}{fill=\fillfieldgray}
\tikzsquare{80-12}{34}{fill=\fillfieldgray}
\tikzsquare{80-13}{34}{fill=\fillfieldgray}
\tikzsquare{80-24}{34}{fill=\fillfieldgray}
\tikzsquare{80-25}{34}{fill=\fillfieldgray}
\tikzsquare{80-37}{34}{fill=\fillfieldgray}
\tikzsquare{80-38}{34}{fill=\fillfieldgray}
\tikzsquare{80-46}{34}{fill=\fillfieldgray}
\tikzsquare{80-47}{34}{fill=\fillfieldgray}
\tikzsquare{80-48}{34}{fill=\fillfieldgray}
\tikzsquare{80-49}{34}{fill=\fillfieldgray}
\tikzsquare{80-50}{34}{fill=\fillfieldgray}
\tikzsquare{80-51}{34}{fill=\fillfieldgray}
\tikzsquare{80-52}{34}{fill=\fillfieldgray}
\tikzsquare{80-53}{34}{fill=\fillfieldgray}
\tikzsquare{80-54}{34}{fill=\fillfieldgray}
\tikzsquare{80-55}{34}{fill=\fillfieldgray}
\tikzsquare{80-56}{34}{fill=\fillfieldgray}
\tikzsquare{80-57}{34}{fill=\fillfieldgray}
\tikzsquare{80-58}{34}{fill=\fillfieldgray}
\tikzsquare{80-59}{34}{fill=\fillfieldgray}
\tikzsquare{80-60}{34}{fill=\fillfieldgray}
\tikzsquare{80-61}{34}{fill=\fillfieldgray}
\tikzsquare{80-62}{34}{fill=\fillfieldgray}
\tikzsquare{80-63}{34}{fill=\fillfieldgray}
\tikzsquare{80-64}{34}{fill=\fillfieldgray}
\tikzsquare{80-65}{34}{fill=\fillfieldgray}
\tikzsquare{80-66}{34}{fill=\fillfieldgray}
\tikzsquare{80-67}{34}{fill=\fillfieldgray}
\tikzsquare{80-68}{34}{fill=\fillfieldgray}
\tikzsquare{80-69}{34}{fill=\fillfieldgray}
\tikzsquare{80-70}{34}{fill=\fillfieldgray}
\tikzsquare{80-79}{34}{fill=\fillfieldgray}
\tikzsquare{80-80}{34}{fill=\fillfieldgray}
\tikzsquare{80-3}{35}{fill=\fillfieldgray}
\tikzsquare{80-4}{35}{fill=\fillfieldgray}
\tikzsquare{80-5}{35}{fill=\fillfieldgray}
\tikzsquare{80-6}{35}{fill=\fillfieldgray}
\tikzsquare{80-7}{35}{fill=\fillfieldgray}
\tikzsquare{80-8}{35}{fill=\fillfieldgray}
\tikzsquare{80-9}{35}{fill=\fillfieldgray}
\tikzsquare{80-10}{35}{fill=\fillfieldgray}
\tikzsquare{80-11}{35}{fill=\fillfieldgray}
\tikzsquare{80-12}{35}{fill=\fillfieldgray}
\tikzsquare{80-13}{35}{fill=\fillfieldgray}
\tikzsquare{80-14}{35}{fill=\fillfieldgray}
\tikzsquare{80-15}{35}{fill=\fillfieldgray}
\tikzsquare{80-16}{35}{fill=\fillfieldgray}
\tikzsquare{80-17}{35}{fill=\fillfieldgray}
\tikzsquare{80-18}{35}{fill=\fillfieldgray}
\tikzsquare{80-19}{35}{fill=\fillfieldgray}
\tikzsquare{80-20}{35}{fill=\fillfieldgray}
\tikzsquare{80-21}{35}{fill=\fillfieldgray}
\tikzsquare{80-22}{35}{fill=\fillfieldgray}
\tikzsquare{80-23}{35}{fill=\fillfieldgray}
\tikzsquare{80-24}{35}{fill=\fillfieldgray}
\tikzsquare{80-25}{35}{fill=\fillfieldgray}
\tikzsquare{80-26}{35}{fill=\fillfieldgray}
\tikzsquare{80-27}{35}{fill=\fillfieldgray}
\tikzsquare{80-28}{35}{fill=\fillfieldgray}
\tikzsquare{80-29}{35}{fill=\fillfieldgray}
\tikzsquare{80-30}{35}{fill=\fillfieldgray}
\tikzsquare{80-31}{35}{fill=\fillfieldgray}
\tikzsquare{80-32}{35}{fill=\fillfieldgray}
\tikzsquare{80-33}{35}{fill=\fillfieldgray}
\tikzsquare{80-34}{35}{fill=\fillfieldgray}
\tikzsquare{80-35}{35}{fill=\fillfieldgray}
\tikzsquare{80-36}{35}{fill=\fillfieldgray}
\tikzsquare{80-37}{35}{fill=\fillfieldgray}
\tikzsquare{80-38}{35}{fill=\fillfieldgray}
\tikzsquare{80-39}{35}{fill=\fillfieldgray}
\tikzsquare{80-40}{35}{fill=\fillfieldgray}
\tikzsquare{80-41}{35}{fill=\fillfieldgray}
\tikzsquare{80-42}{35}{fill=\fillfieldgray}
\tikzsquare{80-43}{35}{fill=\fillfieldgray}
\tikzsquare{80-44}{35}{fill=\fillfieldgray}
\tikzsquare{80-45}{35}{fill=\fillfieldgray}
\tikzsquare{80-46}{35}{fill=\fillfieldgray}
\tikzsquare{80-47}{35}{fill=\fillfieldgray}
\tikzsquare{80-48}{35}{fill=\fillfieldgray}
\tikzsquare{80-49}{35}{fill=\fillfieldgray}
\tikzsquare{80-50}{35}{fill=\fillfieldgray}
\tikzsquare{80-51}{35}{fill=\fillfieldgray}
\tikzsquare{80-52}{35}{fill=\fillfieldgray}
\tikzsquare{80-53}{35}{fill=\fillfieldgray}
\tikzsquare{80-54}{35}{fill=\fillfieldgray}
\tikzsquare{80-64}{35}{fill=\fillfieldgray}
\tikzsquare{80-65}{35}{fill=\fillfieldgray}
\tikzsquare{80-67}{35}{fill=\fillfieldgray}
\tikzsquare{80-68}{35}{fill=\fillfieldgray}
\tikzsquare{80-79}{35}{fill=\fillfieldgray}
\tikzsquare{80-80}{35}{fill=\fillfieldgray}
\tikzsquare{80-3}{36}{fill=\fillfieldgray}
\tikzsquare{80-4}{36}{fill=\fillfieldgray}
\tikzsquare{80-5}{36}{fill=\fillfieldgray}
\tikzsquare{80-6}{36}{fill=\fillfieldgray}
\tikzsquare{80-7}{36}{fill=\fillfieldgray}
\tikzsquare{80-8}{36}{fill=\fillfieldgray}
\tikzsquare{80-9}{36}{fill=\fillfieldgray}
\tikzsquare{80-10}{36}{fill=\fillfieldgray}
\tikzsquare{80-11}{36}{fill=\fillfieldgray}
\tikzsquare{80-12}{36}{fill=\fillfieldgray}
\tikzsquare{80-13}{36}{fill=\fillfieldgray}
\tikzsquare{80-14}{36}{fill=\fillfieldgray}
\tikzsquare{80-15}{36}{fill=\fillfieldgray}
\tikzsquare{80-16}{36}{fill=\fillfieldgray}
\tikzsquare{80-17}{36}{fill=\fillfieldgray}
\tikzsquare{80-18}{36}{fill=\fillfieldgray}
\tikzsquare{80-19}{36}{fill=\fillfieldgray}
\tikzsquare{80-20}{36}{fill=\fillfieldgray}
\tikzsquare{80-21}{36}{fill=\fillfieldgray}
\tikzsquare{80-22}{36}{fill=\fillfieldgray}
\tikzsquare{80-23}{36}{fill=\fillfieldgray}
\tikzsquare{80-24}{36}{fill=\fillfieldgray}
\tikzsquare{80-25}{36}{fill=\fillfieldgray}
\tikzsquare{80-26}{36}{fill=\fillfieldgray}
\tikzsquare{80-27}{36}{fill=\fillfieldgray}
\tikzsquare{80-28}{36}{fill=\fillfieldgray}
\tikzsquare{80-29}{36}{fill=\fillfieldgray}
\tikzsquare{80-30}{36}{fill=\fillfieldgray}
\tikzsquare{80-31}{36}{fill=\fillfieldgray}
\tikzsquare{80-32}{36}{fill=\fillfieldgray}
\tikzsquare{80-33}{36}{fill=\fillfieldgray}
\tikzsquare{80-34}{36}{fill=\fillfieldgray}
\tikzsquare{80-35}{36}{fill=\fillfieldgray}
\tikzsquare{80-36}{36}{fill=\fillfieldgray}
\tikzsquare{80-37}{36}{fill=\fillfieldgray}
\tikzsquare{80-38}{36}{fill=\fillfieldgray}
\tikzsquare{80-39}{36}{fill=\fillfieldgray}
\tikzsquare{80-40}{36}{fill=\fillfieldgray}
\tikzsquare{80-41}{36}{fill=\fillfieldgray}
\tikzsquare{80-42}{36}{fill=\fillfieldgray}
\tikzsquare{80-43}{36}{fill=\fillfieldgray}
\tikzsquare{80-44}{36}{fill=\fillfieldgray}
\tikzsquare{80-45}{36}{fill=\fillfieldgray}
\tikzsquare{80-46}{36}{fill=\fillfieldgray}
\tikzsquare{80-47}{36}{fill=\fillfieldgray}
\tikzsquare{80-48}{36}{fill=\fillfieldgray}
\tikzsquare{80-49}{36}{fill=\fillfieldgray}
\tikzsquare{80-50}{36}{fill=\fillfieldgray}
\tikzsquare{80-51}{36}{fill=\fillfieldgray}
\tikzsquare{80-52}{36}{fill=\fillfieldgray}
\tikzsquare{80-53}{36}{fill=\fillfieldgray}
\tikzsquare{80-54}{36}{fill=\fillfieldgray}
\tikzsquare{80-64}{36}{fill=\fillfieldgray}
\tikzsquare{80-65}{36}{fill=\fillfieldgray}
\tikzsquare{80-67}{36}{fill=\fillfieldgray}
\tikzsquare{80-68}{36}{fill=\fillfieldgray}
\tikzsquare{80-79}{36}{fill=\fillfieldgray}
\tikzsquare{80-80}{36}{fill=\fillfieldgray}
\tikzsquare{80-7}{37}{fill=\fillfieldgray}
\tikzsquare{80-8}{37}{fill=\fillfieldgray}
\tikzsquare{80-10}{37}{fill=\fillfieldgray}
\tikzsquare{80-11}{37}{fill=\fillfieldgray}
\tikzsquare{80-24}{37}{fill=\fillfieldgray}
\tikzsquare{80-25}{37}{fill=\fillfieldgray}
\tikzsquare{80-37}{37}{fill=\fillfieldgray}
\tikzsquare{80-38}{37}{fill=\fillfieldgray}
\tikzsquare{80-48}{37}{fill=\fillfieldgray}
\tikzsquare{80-49}{37}{fill=\fillfieldgray}
\tikzsquare{80-51}{37}{fill=\fillfieldgray}
\tikzsquare{80-52}{37}{fill=\fillfieldgray}
\tikzsquare{80-67}{37}{fill=\fillfieldgray}
\tikzsquare{80-68}{37}{fill=\fillfieldgray}
\tikzsquare{80-79}{37}{fill=\fillfieldgray}
\tikzsquare{80-80}{37}{fill=\fillfieldgray}
\tikzsquare{80-7}{38}{fill=\fillfieldgray}
\tikzsquare{80-8}{38}{fill=\fillfieldgray}
\tikzsquare{80-10}{38}{fill=\fillfieldgray}
\tikzsquare{80-11}{38}{fill=\fillfieldgray}
\tikzsquare{80-24}{38}{fill=\fillfieldgray}
\tikzsquare{80-25}{38}{fill=\fillfieldgray}
\tikzsquare{80-37}{38}{fill=\fillfieldgray}
\tikzsquare{80-38}{38}{fill=\fillfieldgray}
\tikzsquare{80-48}{38}{fill=\fillfieldgray}
\tikzsquare{80-49}{38}{fill=\fillfieldgray}
\tikzsquare{80-51}{38}{fill=\fillfieldgray}
\tikzsquare{80-52}{38}{fill=\fillfieldgray}
\tikzsquare{80-67}{38}{fill=\fillfieldgray}
\tikzsquare{80-68}{38}{fill=\fillfieldgray}
\tikzsquare{80-79}{38}{fill=\fillfieldgray}
\tikzsquare{80-80}{38}{fill=\fillfieldgray}
\tikzsquare{80-10}{39}{fill=\fillfieldgray}
\tikzsquare{80-11}{39}{fill=\fillfieldgray}
\tikzsquare{80-24}{39}{fill=\fillfieldgray}
\tikzsquare{80-25}{39}{fill=\fillfieldgray}
\tikzsquare{80-37}{39}{fill=\fillfieldgray}
\tikzsquare{80-38}{39}{fill=\fillfieldgray}
\tikzsquare{80-48}{39}{fill=\fillfieldgray}
\tikzsquare{80-49}{39}{fill=\fillfieldgray}
\tikzsquare{80-67}{39}{fill=\fillfieldgray}
\tikzsquare{80-68}{39}{fill=\fillfieldgray}
\tikzsquare{80-79}{39}{fill=\fillfieldgray}
\tikzsquare{80-80}{39}{fill=\fillfieldgray}
\tikzsquare{80-10}{40}{fill=\fillfieldgray}
\tikzsquare{80-11}{40}{fill=\fillfieldgray}
\tikzsquare{80-24}{40}{fill=\fillfieldgray}
\tikzsquare{80-25}{40}{fill=\fillfieldgray}
\tikzsquare{80-37}{40}{fill=\fillfieldgray}
\tikzsquare{80-38}{40}{fill=\fillfieldgray}
\tikzsquare{80-48}{40}{fill=\fillfieldgray}
\tikzsquare{80-49}{40}{fill=\fillfieldgray}
\tikzsquare{80-67}{40}{fill=\fillfieldgray}
\tikzsquare{80-68}{40}{fill=\fillfieldgray}
\tikzsquare{80-79}{40}{fill=\fillfieldgray}
\tikzsquare{80-80}{40}{fill=\fillfieldgray}
\tikzsquare{80-10}{41}{fill=\fillfieldgray}
\tikzsquare{80-11}{41}{fill=\fillfieldgray}
\tikzsquare{80-21}{41}{fill=\fillfieldgray}
\tikzsquare{80-22}{41}{fill=\fillfieldgray}
\tikzsquare{80-24}{41}{fill=\fillfieldgray}
\tikzsquare{80-25}{41}{fill=\fillfieldgray}
\tikzsquare{80-37}{41}{fill=\fillfieldgray}
\tikzsquare{80-38}{41}{fill=\fillfieldgray}
\tikzsquare{80-48}{41}{fill=\fillfieldgray}
\tikzsquare{80-49}{41}{fill=\fillfieldgray}
\tikzsquare{80-64}{41}{fill=\fillfieldgray}
\tikzsquare{80-65}{41}{fill=\fillfieldgray}
\tikzsquare{80-67}{41}{fill=\fillfieldgray}
\tikzsquare{80-68}{41}{fill=\fillfieldgray}
\tikzsquare{80-79}{41}{fill=\fillfieldgray}
\tikzsquare{80-80}{41}{fill=\fillfieldgray}
\tikzsquare{80-10}{42}{fill=\fillfieldgray}
\tikzsquare{80-11}{42}{fill=\fillfieldgray}
\tikzsquare{80-21}{42}{fill=\fillfieldgray}
\tikzsquare{80-22}{42}{fill=\fillfieldgray}
\tikzsquare{80-24}{42}{fill=\fillfieldgray}
\tikzsquare{80-25}{42}{fill=\fillfieldgray}
\tikzsquare{80-37}{42}{fill=\fillfieldgray}
\tikzsquare{80-38}{42}{fill=\fillfieldgray}
\tikzsquare{80-48}{42}{fill=\fillfieldgray}
\tikzsquare{80-49}{42}{fill=\fillfieldgray}
\tikzsquare{80-64}{42}{fill=\fillfieldgray}
\tikzsquare{80-65}{42}{fill=\fillfieldgray}
\tikzsquare{80-67}{42}{fill=\fillfieldgray}
\tikzsquare{80-68}{42}{fill=\fillfieldgray}
\tikzsquare{80-79}{42}{fill=\fillfieldgray}
\tikzsquare{80-80}{42}{fill=\fillfieldgray}
\tikzsquare{80-10}{43}{fill=\fillfieldgray}
\tikzsquare{80-11}{43}{fill=\fillfieldgray}
\tikzsquare{80-13}{43}{fill=\fillfieldgray}
\tikzsquare{80-14}{43}{fill=\fillfieldgray}
\tikzsquare{80-15}{43}{fill=\fillfieldgray}
\tikzsquare{80-16}{43}{fill=\fillfieldgray}
\tikzsquare{80-17}{43}{fill=\fillfieldgray}
\tikzsquare{80-18}{43}{fill=\fillfieldgray}
\tikzsquare{80-19}{43}{fill=\fillfieldgray}
\tikzsquare{80-20}{43}{fill=\fillfieldgray}
\tikzsquare{80-21}{43}{fill=\fillfieldgray}
\tikzsquare{80-22}{43}{fill=\fillfieldgray}
\tikzsquare{80-23}{43}{fill=\fillfieldgray}
\tikzsquare{80-24}{43}{fill=\fillfieldgray}
\tikzsquare{80-25}{43}{fill=\fillfieldgray}
\tikzsquare{80-26}{43}{fill=\fillfieldgray}
\tikzsquare{80-27}{43}{fill=\fillfieldgray}
\tikzsquare{80-28}{43}{fill=\fillfieldgray}
\tikzsquare{80-29}{43}{fill=\fillfieldgray}
\tikzsquare{80-30}{43}{fill=\fillfieldgray}
\tikzsquare{80-31}{43}{fill=\fillfieldgray}
\tikzsquare{80-32}{43}{fill=\fillfieldgray}
\tikzsquare{80-33}{43}{fill=\fillfieldgray}
\tikzsquare{80-34}{43}{fill=\fillfieldgray}
\tikzsquare{80-35}{43}{fill=\fillfieldgray}
\tikzsquare{80-36}{43}{fill=\fillfieldgray}
\tikzsquare{80-37}{43}{fill=\fillfieldgray}
\tikzsquare{80-38}{43}{fill=\fillfieldgray}
\tikzsquare{80-39}{43}{fill=\fillfieldgray}
\tikzsquare{80-40}{43}{fill=\fillfieldgray}
\tikzsquare{80-41}{43}{fill=\fillfieldgray}
\tikzsquare{80-42}{43}{fill=\fillfieldgray}
\tikzsquare{80-43}{43}{fill=\fillfieldgray}
\tikzsquare{80-44}{43}{fill=\fillfieldgray}
\tikzsquare{80-45}{43}{fill=\fillfieldgray}
\tikzsquare{80-46}{43}{fill=\fillfieldgray}
\tikzsquare{80-47}{43}{fill=\fillfieldgray}
\tikzsquare{80-48}{43}{fill=\fillfieldgray}
\tikzsquare{80-49}{43}{fill=\fillfieldgray}
\tikzsquare{80-50}{43}{fill=\fillfieldgray}
\tikzsquare{80-51}{43}{fill=\fillfieldgray}
\tikzsquare{80-52}{43}{fill=\fillfieldgray}
\tikzsquare{80-53}{43}{fill=\fillfieldgray}
\tikzsquare{80-54}{43}{fill=\fillfieldgray}
\tikzsquare{80-55}{43}{fill=\fillfieldgray}
\tikzsquare{80-56}{43}{fill=\fillfieldgray}
\tikzsquare{80-57}{43}{fill=\fillfieldgray}
\tikzsquare{80-58}{43}{fill=\fillfieldgray}
\tikzsquare{80-59}{43}{fill=\fillfieldgray}
\tikzsquare{80-60}{43}{fill=\fillfieldgray}
\tikzsquare{80-61}{43}{fill=\fillfieldgray}
\tikzsquare{80-62}{43}{fill=\fillfieldgray}
\tikzsquare{80-63}{43}{fill=\fillfieldgray}
\tikzsquare{80-64}{43}{fill=\fillfieldgray}
\tikzsquare{80-65}{43}{fill=\fillfieldgray}
\tikzsquare{80-66}{43}{fill=\fillfieldgray}
\tikzsquare{80-67}{43}{fill=\fillfieldgray}
\tikzsquare{80-68}{43}{fill=\fillfieldgray}
\tikzsquare{80-69}{43}{fill=\fillfieldgray}
\tikzsquare{80-70}{43}{fill=\fillfieldgray}
\tikzsquare{80-71}{43}{fill=\fillfieldgray}
\tikzsquare{80-72}{43}{fill=\fillfieldgray}
\tikzsquare{80-79}{43}{fill=\fillfieldgray}
\tikzsquare{80-80}{43}{fill=\fillfieldgray}
\tikzsquare{80-10}{44}{fill=\fillfieldgray}
\tikzsquare{80-11}{44}{fill=\fillfieldgray}
\tikzsquare{80-13}{44}{fill=\fillfieldgray}
\tikzsquare{80-14}{44}{fill=\fillfieldgray}
\tikzsquare{80-15}{44}{fill=\fillfieldgray}
\tikzsquare{80-16}{44}{fill=\fillfieldgray}
\tikzsquare{80-17}{44}{fill=\fillfieldgray}
\tikzsquare{80-18}{44}{fill=\fillfieldgray}
\tikzsquare{80-19}{44}{fill=\fillfieldgray}
\tikzsquare{80-20}{44}{fill=\fillfieldgray}
\tikzsquare{80-21}{44}{fill=\fillfieldgray}
\tikzsquare{80-22}{44}{fill=\fillfieldgray}
\tikzsquare{80-23}{44}{fill=\fillfieldgray}
\tikzsquare{80-24}{44}{fill=\fillfieldgray}
\tikzsquare{80-25}{44}{fill=\fillfieldgray}
\tikzsquare{80-26}{44}{fill=\fillfieldgray}
\tikzsquare{80-27}{44}{fill=\fillfieldgray}
\tikzsquare{80-28}{44}{fill=\fillfieldgray}
\tikzsquare{80-29}{44}{fill=\fillfieldgray}
\tikzsquare{80-30}{44}{fill=\fillfieldgray}
\tikzsquare{80-31}{44}{fill=\fillfieldgray}
\tikzsquare{80-32}{44}{fill=\fillfieldgray}
\tikzsquare{80-33}{44}{fill=\fillfieldgray}
\tikzsquare{80-34}{44}{fill=\fillfieldgray}
\tikzsquare{80-35}{44}{fill=\fillfieldgray}
\tikzsquare{80-36}{44}{fill=\fillfieldgray}
\tikzsquare{80-37}{44}{fill=\fillfieldgray}
\tikzsquare{80-38}{44}{fill=\fillfieldgray}
\tikzsquare{80-39}{44}{fill=\fillfieldgray}
\tikzsquare{80-40}{44}{fill=\fillfieldgray}
\tikzsquare{80-41}{44}{fill=\fillfieldgray}
\tikzsquare{80-42}{44}{fill=\fillfieldgray}
\tikzsquare{80-43}{44}{fill=\fillfieldgray}
\tikzsquare{80-44}{44}{fill=\fillfieldgray}
\tikzsquare{80-45}{44}{fill=\fillfieldgray}
\tikzsquare{80-46}{44}{fill=\fillfieldgray}
\tikzsquare{80-47}{44}{fill=\fillfieldgray}
\tikzsquare{80-48}{44}{fill=\fillfieldgray}
\tikzsquare{80-49}{44}{fill=\fillfieldgray}
\tikzsquare{80-50}{44}{fill=\fillfieldgray}
\tikzsquare{80-51}{44}{fill=\fillfieldgray}
\tikzsquare{80-52}{44}{fill=\fillfieldgray}
\tikzsquare{80-53}{44}{fill=\fillfieldgray}
\tikzsquare{80-54}{44}{fill=\fillfieldgray}
\tikzsquare{80-55}{44}{fill=\fillfieldgray}
\tikzsquare{80-56}{44}{fill=\fillfieldgray}
\tikzsquare{80-57}{44}{fill=\fillfieldgray}
\tikzsquare{80-58}{44}{fill=\fillfieldgray}
\tikzsquare{80-59}{44}{fill=\fillfieldgray}
\tikzsquare{80-60}{44}{fill=\fillfieldgray}
\tikzsquare{80-61}{44}{fill=\fillfieldgray}
\tikzsquare{80-62}{44}{fill=\fillfieldgray}
\tikzsquare{80-63}{44}{fill=\fillfieldgray}
\tikzsquare{80-64}{44}{fill=\fillfieldgray}
\tikzsquare{80-65}{44}{fill=\fillfieldgray}
\tikzsquare{80-66}{44}{fill=\fillfieldgray}
\tikzsquare{80-67}{44}{fill=\fillfieldgray}
\tikzsquare{80-68}{44}{fill=\fillfieldgray}
\tikzsquare{80-69}{44}{fill=\fillfieldgray}
\tikzsquare{80-70}{44}{fill=\fillfieldgray}
\tikzsquare{80-71}{44}{fill=\fillfieldgray}
\tikzsquare{80-72}{44}{fill=\fillfieldgray}
\tikzsquare{80-79}{44}{fill=\fillfieldgray}
\tikzsquare{80-80}{44}{fill=\fillfieldgray}
\tikzsquare{80-10}{45}{fill=\fillfieldgray}
\tikzsquare{80-11}{45}{fill=\fillfieldgray}
\tikzsquare{80-15}{45}{fill=\fillfieldgray}
\tikzsquare{80-16}{45}{fill=\fillfieldgray}
\tikzsquare{80-17}{45}{fill=\fillfieldgray}
\tikzsquare{80-18}{45}{fill=\fillfieldgray}
\tikzsquare{80-19}{45}{fill=\fillfieldgray}
\tikzsquare{80-20}{45}{fill=\fillfieldgray}
\tikzsquare{80-21}{45}{fill=\fillfieldgray}
\tikzsquare{80-22}{45}{fill=\fillfieldgray}
\tikzsquare{80-23}{45}{fill=\fillfieldgray}
\tikzsquare{80-24}{45}{fill=\fillfieldgray}
\tikzsquare{80-25}{45}{fill=\fillfieldgray}
\tikzsquare{80-26}{45}{fill=\fillfieldgray}
\tikzsquare{80-27}{45}{fill=\fillfieldgray}
\tikzsquare{80-28}{45}{fill=\fillfieldgray}
\tikzsquare{80-29}{45}{fill=\fillfieldgray}
\tikzsquare{80-30}{45}{fill=\fillfieldgray}
\tikzsquare{80-31}{45}{fill=\fillfieldgray}
\tikzsquare{80-37}{45}{fill=\fillfieldgray}
\tikzsquare{80-38}{45}{fill=\fillfieldgray}
\tikzsquare{80-48}{45}{fill=\fillfieldgray}
\tikzsquare{80-49}{45}{fill=\fillfieldgray}
\tikzsquare{80-62}{45}{fill=\fillfieldgray}
\tikzsquare{80-63}{45}{fill=\fillfieldgray}
\tikzsquare{80-64}{45}{fill=\fillfieldgray}
\tikzsquare{80-65}{45}{fill=\fillfieldgray}
\tikzsquare{80-66}{45}{fill=\fillfieldgray}
\tikzsquare{80-67}{45}{fill=\fillfieldgray}
\tikzsquare{80-68}{45}{fill=\fillfieldgray}
\tikzsquare{80-69}{45}{fill=\fillfieldgray}
\tikzsquare{80-70}{45}{fill=\fillfieldgray}
\tikzsquare{80-79}{45}{fill=\fillfieldgray}
\tikzsquare{80-80}{45}{fill=\fillfieldgray}
\tikzsquare{80-10}{46}{fill=\fillfieldgray}
\tikzsquare{80-11}{46}{fill=\fillfieldgray}
\tikzsquare{80-15}{46}{fill=\fillfieldgray}
\tikzsquare{80-16}{46}{fill=\fillfieldgray}
\tikzsquare{80-17}{46}{fill=\fillfieldgray}
\tikzsquare{80-18}{46}{fill=\fillfieldgray}
\tikzsquare{80-19}{46}{fill=\fillfieldgray}
\tikzsquare{80-20}{46}{fill=\fillfieldgray}
\tikzsquare{80-21}{46}{fill=\fillfieldgray}
\tikzsquare{80-22}{46}{fill=\fillfieldgray}
\tikzsquare{80-23}{46}{fill=\fillfieldgray}
\tikzsquare{80-24}{46}{fill=\fillfieldgray}
\tikzsquare{80-25}{46}{fill=\fillfieldgray}
\tikzsquare{80-26}{46}{fill=\fillfieldgray}
\tikzsquare{80-27}{46}{fill=\fillfieldgray}
\tikzsquare{80-28}{46}{fill=\fillfieldgray}
\tikzsquare{80-29}{46}{fill=\fillfieldgray}
\tikzsquare{80-30}{46}{fill=\fillfieldgray}
\tikzsquare{80-31}{46}{fill=\fillfieldgray}
\tikzsquare{80-37}{46}{fill=\fillfieldgray}
\tikzsquare{80-38}{46}{fill=\fillfieldgray}
\tikzsquare{80-48}{46}{fill=\fillfieldgray}
\tikzsquare{80-49}{46}{fill=\fillfieldgray}
\tikzsquare{80-62}{46}{fill=\fillfieldgray}
\tikzsquare{80-63}{46}{fill=\fillfieldgray}
\tikzsquare{80-64}{46}{fill=\fillfieldgray}
\tikzsquare{80-65}{46}{fill=\fillfieldgray}
\tikzsquare{80-66}{46}{fill=\fillfieldgray}
\tikzsquare{80-67}{46}{fill=\fillfieldgray}
\tikzsquare{80-68}{46}{fill=\fillfieldgray}
\tikzsquare{80-69}{46}{fill=\fillfieldgray}
\tikzsquare{80-70}{46}{fill=\fillfieldgray}
\tikzsquare{80-79}{46}{fill=\fillfieldgray}
\tikzsquare{80-80}{46}{fill=\fillfieldgray}
\tikzsquare{80-10}{47}{fill=\fillfieldgray}
\tikzsquare{80-11}{47}{fill=\fillfieldgray}
\tikzsquare{80-17}{47}{fill=\fillfieldgray}
\tikzsquare{80-18}{47}{fill=\fillfieldgray}
\tikzsquare{80-19}{47}{fill=\fillfieldgray}
\tikzsquare{80-20}{47}{fill=\fillfieldgray}
\tikzsquare{80-21}{47}{fill=\fillfieldgray}
\tikzsquare{80-22}{47}{fill=\fillfieldgray}
\tikzsquare{80-23}{47}{fill=\fillfieldgray}
\tikzsquare{80-24}{47}{fill=\fillfieldgray}
\tikzsquare{80-25}{47}{fill=\fillfieldgray}
\tikzsquare{80-26}{47}{fill=\fillfieldgray}
\tikzsquare{80-27}{47}{fill=\fillfieldgray}
\tikzsquare{80-28}{47}{fill=\fillfieldgray}
\tikzsquare{80-29}{47}{fill=\fillfieldgray}
\tikzsquare{80-37}{47}{fill=\fillfieldgray}
\tikzsquare{80-38}{47}{fill=\fillfieldgray}
\tikzsquare{80-40}{47}{fill=\fillfieldgray}
\tikzsquare{80-41}{47}{fill=\fillfieldgray}
\tikzsquare{80-48}{47}{fill=\fillfieldgray}
\tikzsquare{80-49}{47}{fill=\fillfieldgray}
\tikzsquare{80-60}{47}{fill=\fillfieldgray}
\tikzsquare{80-61}{47}{fill=\fillfieldgray}
\tikzsquare{80-62}{47}{fill=\fillfieldgray}
\tikzsquare{80-63}{47}{fill=\fillfieldgray}
\tikzsquare{80-64}{47}{fill=\fillfieldgray}
\tikzsquare{80-65}{47}{fill=\fillfieldgray}
\tikzsquare{80-66}{47}{fill=\fillfieldgray}
\tikzsquare{80-67}{47}{fill=\fillfieldgray}
\tikzsquare{80-68}{47}{fill=\fillfieldgray}
\tikzsquare{80-69}{47}{fill=\fillfieldgray}
\tikzsquare{80-70}{47}{fill=\fillfieldgray}
\tikzsquare{80-71}{47}{fill=\fillfieldgray}
\tikzsquare{80-72}{47}{fill=\fillfieldgray}
\tikzsquare{80-79}{47}{fill=\fillfieldgray}
\tikzsquare{80-80}{47}{fill=\fillfieldgray}
\tikzsquare{80-10}{48}{fill=\fillfieldgray}
\tikzsquare{80-11}{48}{fill=\fillfieldgray}
\tikzsquare{80-17}{48}{fill=\fillfieldgray}
\tikzsquare{80-18}{48}{fill=\fillfieldgray}
\tikzsquare{80-19}{48}{fill=\fillfieldgray}
\tikzsquare{80-20}{48}{fill=\fillfieldgray}
\tikzsquare{80-21}{48}{fill=\fillfieldgray}
\tikzsquare{80-22}{48}{fill=\fillfieldgray}
\tikzsquare{80-23}{48}{fill=\fillfieldgray}
\tikzsquare{80-24}{48}{fill=\fillfieldgray}
\tikzsquare{80-25}{48}{fill=\fillfieldgray}
\tikzsquare{80-26}{48}{fill=\fillfieldgray}
\tikzsquare{80-27}{48}{fill=\fillfieldgray}
\tikzsquare{80-28}{48}{fill=\fillfieldgray}
\tikzsquare{80-29}{48}{fill=\fillfieldgray}
\tikzsquare{80-37}{48}{fill=\fillfieldgray}
\tikzsquare{80-38}{48}{fill=\fillfieldgray}
\tikzsquare{80-40}{48}{fill=\fillfieldgray}
\tikzsquare{80-41}{48}{fill=\fillfieldgray}
\tikzsquare{80-48}{48}{fill=\fillfieldgray}
\tikzsquare{80-49}{48}{fill=\fillfieldgray}
\tikzsquare{80-60}{48}{fill=\fillfieldgray}
\tikzsquare{80-61}{48}{fill=\fillfieldgray}
\tikzsquare{80-62}{48}{fill=\fillfieldgray}
\tikzsquare{80-63}{48}{fill=\fillfieldgray}
\tikzsquare{80-64}{48}{fill=\fillfieldgray}
\tikzsquare{80-65}{48}{fill=\fillfieldgray}
\tikzsquare{80-66}{48}{fill=\fillfieldgray}
\tikzsquare{80-67}{48}{fill=\fillfieldgray}
\tikzsquare{80-68}{48}{fill=\fillfieldgray}
\tikzsquare{80-69}{48}{fill=\fillfieldgray}
\tikzsquare{80-70}{48}{fill=\fillfieldgray}
\tikzsquare{80-71}{48}{fill=\fillfieldgray}
\tikzsquare{80-72}{48}{fill=\fillfieldgray}
\tikzsquare{80-79}{48}{fill=\fillfieldgray}
\tikzsquare{80-80}{48}{fill=\fillfieldgray}
\tikzsquare{80-10}{49}{fill=\fillfieldgray}
\tikzsquare{80-11}{49}{fill=\fillfieldgray}
\tikzsquare{80-19}{49}{fill=\fillfieldgray}
\tikzsquare{80-20}{49}{fill=\fillfieldgray}
\tikzsquare{80-21}{49}{fill=\fillfieldgray}
\tikzsquare{80-22}{49}{fill=\fillfieldgray}
\tikzsquare{80-23}{49}{fill=\fillfieldgray}
\tikzsquare{80-24}{49}{fill=\fillfieldgray}
\tikzsquare{80-25}{49}{fill=\fillfieldgray}
\tikzsquare{80-26}{49}{fill=\fillfieldgray}
\tikzsquare{80-27}{49}{fill=\fillfieldgray}
\tikzsquare{80-28}{49}{fill=\fillfieldgray}
\tikzsquare{80-29}{49}{fill=\fillfieldgray}
\tikzsquare{80-30}{49}{fill=\fillfieldgray}
\tikzsquare{80-31}{49}{fill=\fillfieldgray}
\tikzsquare{80-32}{49}{fill=\fillfieldgray}
\tikzsquare{80-33}{49}{fill=\fillfieldgray}
\tikzsquare{80-34}{49}{fill=\fillfieldgray}
\tikzsquare{80-35}{49}{fill=\fillfieldgray}
\tikzsquare{80-36}{49}{fill=\fillfieldgray}
\tikzsquare{80-37}{49}{fill=\fillfieldgray}
\tikzsquare{80-38}{49}{fill=\fillfieldgray}
\tikzsquare{80-39}{49}{fill=\fillfieldgray}
\tikzsquare{80-40}{49}{fill=\fillfieldgray}
\tikzsquare{80-41}{49}{fill=\fillfieldgray}
\tikzsquare{80-42}{49}{fill=\fillfieldgray}
\tikzsquare{80-43}{49}{fill=\fillfieldgray}
\tikzsquare{80-48}{49}{fill=\fillfieldgray}
\tikzsquare{80-49}{49}{fill=\fillfieldgray}
\tikzsquare{80-58}{49}{fill=\fillfieldgray}
\tikzsquare{80-59}{49}{fill=\fillfieldgray}
\tikzsquare{80-60}{49}{fill=\fillfieldgray}
\tikzsquare{80-61}{49}{fill=\fillfieldgray}
\tikzsquare{80-62}{49}{fill=\fillfieldgray}
\tikzsquare{80-63}{49}{fill=\fillfieldgray}
\tikzsquare{80-64}{49}{fill=\fillfieldgray}
\tikzsquare{80-65}{49}{fill=\fillfieldgray}
\tikzsquare{80-66}{49}{fill=\fillfieldgray}
\tikzsquare{80-67}{49}{fill=\fillfieldgray}
\tikzsquare{80-68}{49}{fill=\fillfieldgray}
\tikzsquare{80-69}{49}{fill=\fillfieldgray}
\tikzsquare{80-70}{49}{fill=\fillfieldgray}
\tikzsquare{80-71}{49}{fill=\fillfieldgray}
\tikzsquare{80-72}{49}{fill=\fillfieldgray}
\tikzsquare{80-73}{49}{fill=\fillfieldgray}
\tikzsquare{80-74}{49}{fill=\fillfieldgray}
\tikzsquare{80-79}{49}{fill=\fillfieldgray}
\tikzsquare{80-80}{49}{fill=\fillfieldgray}
\tikzsquare{80-10}{50}{fill=\fillfieldgray}
\tikzsquare{80-11}{50}{fill=\fillfieldgray}
\tikzsquare{80-19}{50}{fill=\fillfieldgray}
\tikzsquare{80-20}{50}{fill=\fillfieldgray}
\tikzsquare{80-21}{50}{fill=\fillfieldgray}
\tikzsquare{80-22}{50}{fill=\fillfieldgray}
\tikzsquare{80-23}{50}{fill=\fillfieldgray}
\tikzsquare{80-24}{50}{fill=\fillfieldgray}
\tikzsquare{80-25}{50}{fill=\fillfieldgray}
\tikzsquare{80-26}{50}{fill=\fillfieldgray}
\tikzsquare{80-27}{50}{fill=\fillfieldgray}
\tikzsquare{80-28}{50}{fill=\fillfieldgray}
\tikzsquare{80-29}{50}{fill=\fillfieldgray}
\tikzsquare{80-30}{50}{fill=\fillfieldgray}
\tikzsquare{80-31}{50}{fill=\fillfieldgray}
\tikzsquare{80-32}{50}{fill=\fillfieldgray}
\tikzsquare{80-33}{50}{fill=\fillfieldgray}
\tikzsquare{80-34}{50}{fill=\fillfieldgray}
\tikzsquare{80-35}{50}{fill=\fillfieldgray}
\tikzsquare{80-36}{50}{fill=\fillfieldgray}
\tikzsquare{80-37}{50}{fill=\fillfieldgray}
\tikzsquare{80-38}{50}{fill=\fillfieldgray}
\tikzsquare{80-39}{50}{fill=\fillfieldgray}
\tikzsquare{80-40}{50}{fill=\fillfieldgray}
\tikzsquare{80-41}{50}{fill=\fillfieldgray}
\tikzsquare{80-42}{50}{fill=\fillfieldgray}
\tikzsquare{80-43}{50}{fill=\fillfieldgray}
\tikzsquare{80-48}{50}{fill=\fillfieldgray}
\tikzsquare{80-49}{50}{fill=\fillfieldgray}
\tikzsquare{80-58}{50}{fill=\fillfieldgray}
\tikzsquare{80-59}{50}{fill=\fillfieldgray}
\tikzsquare{80-60}{50}{fill=\fillfieldgray}
\tikzsquare{80-61}{50}{fill=\fillfieldgray}
\tikzsquare{80-62}{50}{fill=\fillfieldgray}
\tikzsquare{80-63}{50}{fill=\fillfieldgray}
\tikzsquare{80-64}{50}{fill=\fillfieldgray}
\tikzsquare{80-65}{50}{fill=\fillfieldgray}
\tikzsquare{80-66}{50}{fill=\fillfieldgray}
\tikzsquare{80-67}{50}{fill=\fillfieldgray}
\tikzsquare{80-68}{50}{fill=\fillfieldgray}
\tikzsquare{80-69}{50}{fill=\fillfieldgray}
\tikzsquare{80-70}{50}{fill=\fillfieldgray}
\tikzsquare{80-71}{50}{fill=\fillfieldgray}
\tikzsquare{80-72}{50}{fill=\fillfieldgray}
\tikzsquare{80-73}{50}{fill=\fillfieldgray}
\tikzsquare{80-74}{50}{fill=\fillfieldgray}
\tikzsquare{80-79}{50}{fill=\fillfieldgray}
\tikzsquare{80-80}{50}{fill=\fillfieldgray}
\tikzsquare{80-10}{51}{fill=\fillfieldgray}
\tikzsquare{80-11}{51}{fill=\fillfieldgray}
\tikzsquare{80-21}{51}{fill=\fillfieldgray}
\tikzsquare{80-22}{51}{fill=\fillfieldgray}
\tikzsquare{80-23}{51}{fill=\fillfieldred}
\tikzsquare{80-24}{51}{fill=\fillfieldgray}
\tikzsquare{80-25}{51}{fill=\fillfieldgray}
\tikzsquare{80-37}{51}{fill=\fillfieldgray}
\tikzsquare{80-38}{51}{fill=\fillfieldgray}
\tikzsquare{80-39}{51}{fill=\fillfieldred}
\tikzsquare{80-40}{51}{fill=\fillfieldgray}
\tikzsquare{80-41}{51}{fill=\fillfieldgray}
\tikzsquare{80-48}{51}{fill=\fillfieldgray}
\tikzsquare{80-49}{51}{fill=\fillfieldgray}
\tikzsquare{80-64}{51}{fill=\fillfieldgray}
\tikzsquare{80-65}{51}{fill=\fillfieldgray}
\tikzsquare{80-66}{51}{fill=\fillfieldred}
\tikzsquare{80-67}{51}{fill=\fillfieldgray}
\tikzsquare{80-68}{51}{fill=\fillfieldgray}
\tikzsquare{80-79}{51}{fill=\fillfieldgray}
\tikzsquare{80-80}{51}{fill=\fillfieldgray}
\tikzsquare{80-10}{52}{fill=\fillfieldgray}
\tikzsquare{80-11}{52}{fill=\fillfieldgray}
\tikzsquare{80-19}{52}{fill=\fillfieldgray}
\tikzsquare{80-20}{52}{fill=\fillfieldgray}
\tikzsquare{80-21}{52}{fill=\fillfieldgray}
\tikzsquare{80-22}{52}{fill=\fillfieldgray}
\tikzsquare{80-23}{52}{fill=\fillfieldgray}
\tikzsquare{80-24}{52}{fill=\fillfieldgray}
\tikzsquare{80-25}{52}{fill=\fillfieldgray}
\tikzsquare{80-26}{52}{fill=\fillfieldgray}
\tikzsquare{80-27}{52}{fill=\fillfieldgray}
\tikzsquare{80-28}{52}{fill=\fillfieldgray}
\tikzsquare{80-29}{52}{fill=\fillfieldgray}
\tikzsquare{80-30}{52}{fill=\fillfieldgray}
\tikzsquare{80-31}{52}{fill=\fillfieldgray}
\tikzsquare{80-32}{52}{fill=\fillfieldgray}
\tikzsquare{80-33}{52}{fill=\fillfieldgray}
\tikzsquare{80-34}{52}{fill=\fillfieldgray}
\tikzsquare{80-35}{52}{fill=\fillfieldgray}
\tikzsquare{80-36}{52}{fill=\fillfieldgray}
\tikzsquare{80-37}{52}{fill=\fillfieldgray}
\tikzsquare{80-38}{52}{fill=\fillfieldgray}
\tikzsquare{80-39}{52}{fill=\fillfieldgray}
\tikzsquare{80-40}{52}{fill=\fillfieldgray}
\tikzsquare{80-41}{52}{fill=\fillfieldgray}
\tikzsquare{80-42}{52}{fill=\fillfieldgray}
\tikzsquare{80-43}{52}{fill=\fillfieldgray}
\tikzsquare{80-48}{52}{fill=\fillfieldgray}
\tikzsquare{80-49}{52}{fill=\fillfieldgray}
\tikzsquare{80-58}{52}{fill=\fillfieldgray}
\tikzsquare{80-59}{52}{fill=\fillfieldgray}
\tikzsquare{80-60}{52}{fill=\fillfieldgray}
\tikzsquare{80-61}{52}{fill=\fillfieldgray}
\tikzsquare{80-62}{52}{fill=\fillfieldgray}
\tikzsquare{80-63}{52}{fill=\fillfieldgray}
\tikzsquare{80-64}{52}{fill=\fillfieldgray}
\tikzsquare{80-65}{52}{fill=\fillfieldgray}
\tikzsquare{80-66}{52}{fill=\fillfieldgray}
\tikzsquare{80-67}{52}{fill=\fillfieldgray}
\tikzsquare{80-68}{52}{fill=\fillfieldgray}
\tikzsquare{80-69}{52}{fill=\fillfieldgray}
\tikzsquare{80-70}{52}{fill=\fillfieldgray}
\tikzsquare{80-71}{52}{fill=\fillfieldgray}
\tikzsquare{80-72}{52}{fill=\fillfieldgray}
\tikzsquare{80-73}{52}{fill=\fillfieldgray}
\tikzsquare{80-74}{52}{fill=\fillfieldgray}
\tikzsquare{80-79}{52}{fill=\fillfieldgray}
\tikzsquare{80-80}{52}{fill=\fillfieldgray}
\tikzsquare{80-10}{53}{fill=\fillfieldgray}
\tikzsquare{80-11}{53}{fill=\fillfieldgray}
\tikzsquare{80-19}{53}{fill=\fillfieldgray}
\tikzsquare{80-20}{53}{fill=\fillfieldgray}
\tikzsquare{80-21}{53}{fill=\fillfieldgray}
\tikzsquare{80-22}{53}{fill=\fillfieldgray}
\tikzsquare{80-23}{53}{fill=\fillfieldgray}
\tikzsquare{80-24}{53}{fill=\fillfieldgray}
\tikzsquare{80-25}{53}{fill=\fillfieldgray}
\tikzsquare{80-26}{53}{fill=\fillfieldgray}
\tikzsquare{80-27}{53}{fill=\fillfieldgray}
\tikzsquare{80-28}{53}{fill=\fillfieldgray}
\tikzsquare{80-29}{53}{fill=\fillfieldgray}
\tikzsquare{80-30}{53}{fill=\fillfieldgray}
\tikzsquare{80-31}{53}{fill=\fillfieldgray}
\tikzsquare{80-32}{53}{fill=\fillfieldgray}
\tikzsquare{80-33}{53}{fill=\fillfieldgray}
\tikzsquare{80-34}{53}{fill=\fillfieldgray}
\tikzsquare{80-35}{53}{fill=\fillfieldgray}
\tikzsquare{80-36}{53}{fill=\fillfieldgray}
\tikzsquare{80-37}{53}{fill=\fillfieldgray}
\tikzsquare{80-38}{53}{fill=\fillfieldgray}
\tikzsquare{80-39}{53}{fill=\fillfieldgray}
\tikzsquare{80-40}{53}{fill=\fillfieldgray}
\tikzsquare{80-41}{53}{fill=\fillfieldgray}
\tikzsquare{80-42}{53}{fill=\fillfieldgray}
\tikzsquare{80-43}{53}{fill=\fillfieldgray}
\tikzsquare{80-48}{53}{fill=\fillfieldgray}
\tikzsquare{80-49}{53}{fill=\fillfieldgray}
\tikzsquare{80-58}{53}{fill=\fillfieldgray}
\tikzsquare{80-59}{53}{fill=\fillfieldgray}
\tikzsquare{80-60}{53}{fill=\fillfieldgray}
\tikzsquare{80-61}{53}{fill=\fillfieldgray}
\tikzsquare{80-62}{53}{fill=\fillfieldgray}
\tikzsquare{80-63}{53}{fill=\fillfieldgray}
\tikzsquare{80-64}{53}{fill=\fillfieldgray}
\tikzsquare{80-65}{53}{fill=\fillfieldgray}
\tikzsquare{80-66}{53}{fill=\fillfieldgray}
\tikzsquare{80-67}{53}{fill=\fillfieldgray}
\tikzsquare{80-68}{53}{fill=\fillfieldgray}
\tikzsquare{80-69}{53}{fill=\fillfieldgray}
\tikzsquare{80-70}{53}{fill=\fillfieldgray}
\tikzsquare{80-71}{53}{fill=\fillfieldgray}
\tikzsquare{80-72}{53}{fill=\fillfieldgray}
\tikzsquare{80-73}{53}{fill=\fillfieldgray}
\tikzsquare{80-74}{53}{fill=\fillfieldgray}
\tikzsquare{80-79}{53}{fill=\fillfieldgray}
\tikzsquare{80-80}{53}{fill=\fillfieldgray}
\tikzsquare{80-10}{54}{fill=\fillfieldgray}
\tikzsquare{80-11}{54}{fill=\fillfieldgray}
\tikzsquare{80-17}{54}{fill=\fillfieldgray}
\tikzsquare{80-18}{54}{fill=\fillfieldgray}
\tikzsquare{80-19}{54}{fill=\fillfieldgray}
\tikzsquare{80-20}{54}{fill=\fillfieldgray}
\tikzsquare{80-21}{54}{fill=\fillfieldgray}
\tikzsquare{80-22}{54}{fill=\fillfieldgray}
\tikzsquare{80-23}{54}{fill=\fillfieldgray}
\tikzsquare{80-24}{54}{fill=\fillfieldgray}
\tikzsquare{80-25}{54}{fill=\fillfieldgray}
\tikzsquare{80-26}{54}{fill=\fillfieldgray}
\tikzsquare{80-27}{54}{fill=\fillfieldgray}
\tikzsquare{80-28}{54}{fill=\fillfieldgray}
\tikzsquare{80-29}{54}{fill=\fillfieldgray}
\tikzsquare{80-37}{54}{fill=\fillfieldgray}
\tikzsquare{80-38}{54}{fill=\fillfieldgray}
\tikzsquare{80-40}{54}{fill=\fillfieldgray}
\tikzsquare{80-41}{54}{fill=\fillfieldgray}
\tikzsquare{80-48}{54}{fill=\fillfieldgray}
\tikzsquare{80-49}{54}{fill=\fillfieldgray}
\tikzsquare{80-60}{54}{fill=\fillfieldgray}
\tikzsquare{80-61}{54}{fill=\fillfieldgray}
\tikzsquare{80-62}{54}{fill=\fillfieldgray}
\tikzsquare{80-63}{54}{fill=\fillfieldgray}
\tikzsquare{80-64}{54}{fill=\fillfieldgray}
\tikzsquare{80-65}{54}{fill=\fillfieldgray}
\tikzsquare{80-66}{54}{fill=\fillfieldgray}
\tikzsquare{80-67}{54}{fill=\fillfieldgray}
\tikzsquare{80-68}{54}{fill=\fillfieldgray}
\tikzsquare{80-69}{54}{fill=\fillfieldgray}
\tikzsquare{80-70}{54}{fill=\fillfieldgray}
\tikzsquare{80-71}{54}{fill=\fillfieldgray}
\tikzsquare{80-72}{54}{fill=\fillfieldgray}
\tikzsquare{80-79}{54}{fill=\fillfieldgray}
\tikzsquare{80-80}{54}{fill=\fillfieldgray}
\tikzsquare{80-10}{55}{fill=\fillfieldgray}
\tikzsquare{80-11}{55}{fill=\fillfieldgray}
\tikzsquare{80-17}{55}{fill=\fillfieldgray}
\tikzsquare{80-18}{55}{fill=\fillfieldgray}
\tikzsquare{80-19}{55}{fill=\fillfieldgray}
\tikzsquare{80-20}{55}{fill=\fillfieldgray}
\tikzsquare{80-21}{55}{fill=\fillfieldgray}
\tikzsquare{80-22}{55}{fill=\fillfieldgray}
\tikzsquare{80-23}{55}{fill=\fillfieldgray}
\tikzsquare{80-24}{55}{fill=\fillfieldgray}
\tikzsquare{80-25}{55}{fill=\fillfieldgray}
\tikzsquare{80-26}{55}{fill=\fillfieldgray}
\tikzsquare{80-27}{55}{fill=\fillfieldgray}
\tikzsquare{80-28}{55}{fill=\fillfieldgray}
\tikzsquare{80-29}{55}{fill=\fillfieldgray}
\tikzsquare{80-37}{55}{fill=\fillfieldgray}
\tikzsquare{80-38}{55}{fill=\fillfieldgray}
\tikzsquare{80-40}{55}{fill=\fillfieldgray}
\tikzsquare{80-41}{55}{fill=\fillfieldgray}
\tikzsquare{80-48}{55}{fill=\fillfieldgray}
\tikzsquare{80-49}{55}{fill=\fillfieldgray}
\tikzsquare{80-60}{55}{fill=\fillfieldgray}
\tikzsquare{80-61}{55}{fill=\fillfieldgray}
\tikzsquare{80-62}{55}{fill=\fillfieldgray}
\tikzsquare{80-63}{55}{fill=\fillfieldgray}
\tikzsquare{80-64}{55}{fill=\fillfieldgray}
\tikzsquare{80-65}{55}{fill=\fillfieldgray}
\tikzsquare{80-66}{55}{fill=\fillfieldgray}
\tikzsquare{80-67}{55}{fill=\fillfieldgray}
\tikzsquare{80-68}{55}{fill=\fillfieldgray}
\tikzsquare{80-69}{55}{fill=\fillfieldgray}
\tikzsquare{80-70}{55}{fill=\fillfieldgray}
\tikzsquare{80-71}{55}{fill=\fillfieldgray}
\tikzsquare{80-72}{55}{fill=\fillfieldgray}
\tikzsquare{80-79}{55}{fill=\fillfieldgray}
\tikzsquare{80-80}{55}{fill=\fillfieldgray}
\tikzsquare{80-10}{56}{fill=\fillfieldgray}
\tikzsquare{80-11}{56}{fill=\fillfieldgray}
\tikzsquare{80-15}{56}{fill=\fillfieldgray}
\tikzsquare{80-16}{56}{fill=\fillfieldgray}
\tikzsquare{80-17}{56}{fill=\fillfieldgray}
\tikzsquare{80-18}{56}{fill=\fillfieldgray}
\tikzsquare{80-19}{56}{fill=\fillfieldgray}
\tikzsquare{80-20}{56}{fill=\fillfieldgray}
\tikzsquare{80-21}{56}{fill=\fillfieldgray}
\tikzsquare{80-22}{56}{fill=\fillfieldgray}
\tikzsquare{80-23}{56}{fill=\fillfieldgray}
\tikzsquare{80-24}{56}{fill=\fillfieldgray}
\tikzsquare{80-25}{56}{fill=\fillfieldgray}
\tikzsquare{80-26}{56}{fill=\fillfieldgray}
\tikzsquare{80-27}{56}{fill=\fillfieldgray}
\tikzsquare{80-28}{56}{fill=\fillfieldgray}
\tikzsquare{80-29}{56}{fill=\fillfieldgray}
\tikzsquare{80-30}{56}{fill=\fillfieldgray}
\tikzsquare{80-31}{56}{fill=\fillfieldgray}
\tikzsquare{80-40}{56}{fill=\fillfieldgray}
\tikzsquare{80-41}{56}{fill=\fillfieldgray}
\tikzsquare{80-48}{56}{fill=\fillfieldgray}
\tikzsquare{80-49}{56}{fill=\fillfieldgray}
\tikzsquare{80-62}{56}{fill=\fillfieldgray}
\tikzsquare{80-63}{56}{fill=\fillfieldgray}
\tikzsquare{80-64}{56}{fill=\fillfieldgray}
\tikzsquare{80-65}{56}{fill=\fillfieldgray}
\tikzsquare{80-66}{56}{fill=\fillfieldgray}
\tikzsquare{80-67}{56}{fill=\fillfieldgray}
\tikzsquare{80-68}{56}{fill=\fillfieldgray}
\tikzsquare{80-69}{56}{fill=\fillfieldgray}
\tikzsquare{80-70}{56}{fill=\fillfieldgray}
\tikzsquare{80-79}{56}{fill=\fillfieldgray}
\tikzsquare{80-80}{56}{fill=\fillfieldgray}
\tikzsquare{80-10}{57}{fill=\fillfieldgray}
\tikzsquare{80-11}{57}{fill=\fillfieldgray}
\tikzsquare{80-15}{57}{fill=\fillfieldgray}
\tikzsquare{80-16}{57}{fill=\fillfieldgray}
\tikzsquare{80-17}{57}{fill=\fillfieldgray}
\tikzsquare{80-18}{57}{fill=\fillfieldgray}
\tikzsquare{80-19}{57}{fill=\fillfieldgray}
\tikzsquare{80-20}{57}{fill=\fillfieldgray}
\tikzsquare{80-21}{57}{fill=\fillfieldgray}
\tikzsquare{80-22}{57}{fill=\fillfieldgray}
\tikzsquare{80-23}{57}{fill=\fillfieldgray}
\tikzsquare{80-24}{57}{fill=\fillfieldgray}
\tikzsquare{80-25}{57}{fill=\fillfieldgray}
\tikzsquare{80-26}{57}{fill=\fillfieldgray}
\tikzsquare{80-27}{57}{fill=\fillfieldgray}
\tikzsquare{80-28}{57}{fill=\fillfieldgray}
\tikzsquare{80-29}{57}{fill=\fillfieldgray}
\tikzsquare{80-30}{57}{fill=\fillfieldgray}
\tikzsquare{80-31}{57}{fill=\fillfieldgray}
\tikzsquare{80-40}{57}{fill=\fillfieldgray}
\tikzsquare{80-41}{57}{fill=\fillfieldgray}
\tikzsquare{80-48}{57}{fill=\fillfieldgray}
\tikzsquare{80-49}{57}{fill=\fillfieldgray}
\tikzsquare{80-62}{57}{fill=\fillfieldgray}
\tikzsquare{80-63}{57}{fill=\fillfieldgray}
\tikzsquare{80-64}{57}{fill=\fillfieldgray}
\tikzsquare{80-65}{57}{fill=\fillfieldgray}
\tikzsquare{80-66}{57}{fill=\fillfieldgray}
\tikzsquare{80-67}{57}{fill=\fillfieldgray}
\tikzsquare{80-68}{57}{fill=\fillfieldgray}
\tikzsquare{80-69}{57}{fill=\fillfieldgray}
\tikzsquare{80-70}{57}{fill=\fillfieldgray}
\tikzsquare{80-79}{57}{fill=\fillfieldgray}
\tikzsquare{80-80}{57}{fill=\fillfieldgray}
\tikzsquare{80-10}{58}{fill=\fillfieldgray}
\tikzsquare{80-11}{58}{fill=\fillfieldgray}
\tikzsquare{80-13}{58}{fill=\fillfieldgray}
\tikzsquare{80-14}{58}{fill=\fillfieldgray}
\tikzsquare{80-15}{58}{fill=\fillfieldgray}
\tikzsquare{80-16}{58}{fill=\fillfieldgray}
\tikzsquare{80-17}{58}{fill=\fillfieldgray}
\tikzsquare{80-18}{58}{fill=\fillfieldgray}
\tikzsquare{80-19}{58}{fill=\fillfieldgray}
\tikzsquare{80-20}{58}{fill=\fillfieldgray}
\tikzsquare{80-21}{58}{fill=\fillfieldgray}
\tikzsquare{80-22}{58}{fill=\fillfieldgray}
\tikzsquare{80-23}{58}{fill=\fillfieldgray}
\tikzsquare{80-24}{58}{fill=\fillfieldgray}
\tikzsquare{80-25}{58}{fill=\fillfieldgray}
\tikzsquare{80-26}{58}{fill=\fillfieldgray}
\tikzsquare{80-27}{58}{fill=\fillfieldgray}
\tikzsquare{80-28}{58}{fill=\fillfieldgray}
\tikzsquare{80-29}{58}{fill=\fillfieldgray}
\tikzsquare{80-30}{58}{fill=\fillfieldgray}
\tikzsquare{80-31}{58}{fill=\fillfieldgray}
\tikzsquare{80-32}{58}{fill=\fillfieldgray}
\tikzsquare{80-33}{58}{fill=\fillfieldgray}
\tikzsquare{80-34}{58}{fill=\fillfieldgray}
\tikzsquare{80-35}{58}{fill=\fillfieldgray}
\tikzsquare{80-36}{58}{fill=\fillfieldgray}
\tikzsquare{80-37}{58}{fill=\fillfieldgray}
\tikzsquare{80-38}{58}{fill=\fillfieldgray}
\tikzsquare{80-39}{58}{fill=\fillfieldgray}
\tikzsquare{80-40}{58}{fill=\fillfieldgray}
\tikzsquare{80-41}{58}{fill=\fillfieldgray}
\tikzsquare{80-42}{58}{fill=\fillfieldgray}
\tikzsquare{80-43}{58}{fill=\fillfieldgray}
\tikzsquare{80-44}{58}{fill=\fillfieldgray}
\tikzsquare{80-45}{58}{fill=\fillfieldgray}
\tikzsquare{80-46}{58}{fill=\fillfieldgray}
\tikzsquare{80-47}{58}{fill=\fillfieldgray}
\tikzsquare{80-48}{58}{fill=\fillfieldgray}
\tikzsquare{80-49}{58}{fill=\fillfieldgray}
\tikzsquare{80-50}{58}{fill=\fillfieldgray}
\tikzsquare{80-51}{58}{fill=\fillfieldgray}
\tikzsquare{80-52}{58}{fill=\fillfieldgray}
\tikzsquare{80-53}{58}{fill=\fillfieldgray}
\tikzsquare{80-54}{58}{fill=\fillfieldgray}
\tikzsquare{80-55}{58}{fill=\fillfieldgray}
\tikzsquare{80-56}{58}{fill=\fillfieldgray}
\tikzsquare{80-57}{58}{fill=\fillfieldgray}
\tikzsquare{80-58}{58}{fill=\fillfieldgray}
\tikzsquare{80-59}{58}{fill=\fillfieldgray}
\tikzsquare{80-60}{58}{fill=\fillfieldgray}
\tikzsquare{80-61}{58}{fill=\fillfieldgray}
\tikzsquare{80-62}{58}{fill=\fillfieldgray}
\tikzsquare{80-63}{58}{fill=\fillfieldgray}
\tikzsquare{80-64}{58}{fill=\fillfieldgray}
\tikzsquare{80-65}{58}{fill=\fillfieldgray}
\tikzsquare{80-66}{58}{fill=\fillfieldgray}
\tikzsquare{80-67}{58}{fill=\fillfieldgray}
\tikzsquare{80-68}{58}{fill=\fillfieldgray}
\tikzsquare{80-69}{58}{fill=\fillfieldgray}
\tikzsquare{80-70}{58}{fill=\fillfieldgray}
\tikzsquare{80-71}{58}{fill=\fillfieldgray}
\tikzsquare{80-72}{58}{fill=\fillfieldgray}
\tikzsquare{80-79}{58}{fill=\fillfieldgray}
\tikzsquare{80-80}{58}{fill=\fillfieldgray}
\tikzsquare{80-10}{59}{fill=\fillfieldgray}
\tikzsquare{80-11}{59}{fill=\fillfieldgray}
\tikzsquare{80-13}{59}{fill=\fillfieldgray}
\tikzsquare{80-14}{59}{fill=\fillfieldgray}
\tikzsquare{80-15}{59}{fill=\fillfieldgray}
\tikzsquare{80-16}{59}{fill=\fillfieldgray}
\tikzsquare{80-17}{59}{fill=\fillfieldgray}
\tikzsquare{80-18}{59}{fill=\fillfieldgray}
\tikzsquare{80-19}{59}{fill=\fillfieldgray}
\tikzsquare{80-20}{59}{fill=\fillfieldgray}
\tikzsquare{80-21}{59}{fill=\fillfieldgray}
\tikzsquare{80-22}{59}{fill=\fillfieldgray}
\tikzsquare{80-23}{59}{fill=\fillfieldgray}
\tikzsquare{80-24}{59}{fill=\fillfieldgray}
\tikzsquare{80-25}{59}{fill=\fillfieldgray}
\tikzsquare{80-26}{59}{fill=\fillfieldgray}
\tikzsquare{80-27}{59}{fill=\fillfieldgray}
\tikzsquare{80-28}{59}{fill=\fillfieldgray}
\tikzsquare{80-29}{59}{fill=\fillfieldgray}
\tikzsquare{80-30}{59}{fill=\fillfieldgray}
\tikzsquare{80-31}{59}{fill=\fillfieldgray}
\tikzsquare{80-32}{59}{fill=\fillfieldgray}
\tikzsquare{80-33}{59}{fill=\fillfieldgray}
\tikzsquare{80-34}{59}{fill=\fillfieldgray}
\tikzsquare{80-35}{59}{fill=\fillfieldgray}
\tikzsquare{80-36}{59}{fill=\fillfieldgray}
\tikzsquare{80-37}{59}{fill=\fillfieldgray}
\tikzsquare{80-38}{59}{fill=\fillfieldgray}
\tikzsquare{80-39}{59}{fill=\fillfieldgray}
\tikzsquare{80-40}{59}{fill=\fillfieldgray}
\tikzsquare{80-41}{59}{fill=\fillfieldgray}
\tikzsquare{80-42}{59}{fill=\fillfieldgray}
\tikzsquare{80-43}{59}{fill=\fillfieldgray}
\tikzsquare{80-44}{59}{fill=\fillfieldgray}
\tikzsquare{80-45}{59}{fill=\fillfieldgray}
\tikzsquare{80-46}{59}{fill=\fillfieldgray}
\tikzsquare{80-47}{59}{fill=\fillfieldgray}
\tikzsquare{80-48}{59}{fill=\fillfieldgray}
\tikzsquare{80-49}{59}{fill=\fillfieldgray}
\tikzsquare{80-50}{59}{fill=\fillfieldgray}
\tikzsquare{80-51}{59}{fill=\fillfieldgray}
\tikzsquare{80-52}{59}{fill=\fillfieldgray}
\tikzsquare{80-53}{59}{fill=\fillfieldgray}
\tikzsquare{80-54}{59}{fill=\fillfieldgray}
\tikzsquare{80-55}{59}{fill=\fillfieldgray}
\tikzsquare{80-56}{59}{fill=\fillfieldgray}
\tikzsquare{80-57}{59}{fill=\fillfieldgray}
\tikzsquare{80-58}{59}{fill=\fillfieldgray}
\tikzsquare{80-59}{59}{fill=\fillfieldgray}
\tikzsquare{80-60}{59}{fill=\fillfieldgray}
\tikzsquare{80-61}{59}{fill=\fillfieldgray}
\tikzsquare{80-62}{59}{fill=\fillfieldgray}
\tikzsquare{80-63}{59}{fill=\fillfieldgray}
\tikzsquare{80-64}{59}{fill=\fillfieldgray}
\tikzsquare{80-65}{59}{fill=\fillfieldgray}
\tikzsquare{80-66}{59}{fill=\fillfieldgray}
\tikzsquare{80-67}{59}{fill=\fillfieldgray}
\tikzsquare{80-68}{59}{fill=\fillfieldgray}
\tikzsquare{80-69}{59}{fill=\fillfieldgray}
\tikzsquare{80-70}{59}{fill=\fillfieldgray}
\tikzsquare{80-71}{59}{fill=\fillfieldgray}
\tikzsquare{80-72}{59}{fill=\fillfieldgray}
\tikzsquare{80-79}{59}{fill=\fillfieldgray}
\tikzsquare{80-80}{59}{fill=\fillfieldgray}
\tikzsquare{80-10}{60}{fill=\fillfieldgray}
\tikzsquare{80-11}{60}{fill=\fillfieldgray}
\tikzsquare{80-21}{60}{fill=\fillfieldgray}
\tikzsquare{80-22}{60}{fill=\fillfieldgray}
\tikzsquare{80-24}{60}{fill=\fillfieldgray}
\tikzsquare{80-25}{60}{fill=\fillfieldgray}
\tikzsquare{80-40}{60}{fill=\fillfieldgray}
\tikzsquare{80-41}{60}{fill=\fillfieldgray}
\tikzsquare{80-48}{60}{fill=\fillfieldgray}
\tikzsquare{80-49}{60}{fill=\fillfieldgray}
\tikzsquare{80-64}{60}{fill=\fillfieldgray}
\tikzsquare{80-65}{60}{fill=\fillfieldgray}
\tikzsquare{80-67}{60}{fill=\fillfieldgray}
\tikzsquare{80-68}{60}{fill=\fillfieldgray}
\tikzsquare{80-79}{60}{fill=\fillfieldgray}
\tikzsquare{80-80}{60}{fill=\fillfieldgray}
\tikzsquare{80-10}{61}{fill=\fillfieldgray}
\tikzsquare{80-11}{61}{fill=\fillfieldgray}
\tikzsquare{80-21}{61}{fill=\fillfieldgray}
\tikzsquare{80-22}{61}{fill=\fillfieldgray}
\tikzsquare{80-24}{61}{fill=\fillfieldgray}
\tikzsquare{80-25}{61}{fill=\fillfieldgray}
\tikzsquare{80-40}{61}{fill=\fillfieldgray}
\tikzsquare{80-41}{61}{fill=\fillfieldgray}
\tikzsquare{80-48}{61}{fill=\fillfieldgray}
\tikzsquare{80-49}{61}{fill=\fillfieldgray}
\tikzsquare{80-64}{61}{fill=\fillfieldgray}
\tikzsquare{80-65}{61}{fill=\fillfieldgray}
\tikzsquare{80-67}{61}{fill=\fillfieldgray}
\tikzsquare{80-68}{61}{fill=\fillfieldgray}
\tikzsquare{80-79}{61}{fill=\fillfieldgray}
\tikzsquare{80-80}{61}{fill=\fillfieldgray}
\tikzsquare{80-10}{62}{fill=\fillfieldgray}
\tikzsquare{80-11}{62}{fill=\fillfieldgray}
\tikzsquare{80-21}{62}{fill=\fillfieldgray}
\tikzsquare{80-22}{62}{fill=\fillfieldgray}
\tikzsquare{80-40}{62}{fill=\fillfieldgray}
\tikzsquare{80-41}{62}{fill=\fillfieldgray}
\tikzsquare{80-48}{62}{fill=\fillfieldgray}
\tikzsquare{80-49}{62}{fill=\fillfieldgray}
\tikzsquare{80-64}{62}{fill=\fillfieldgray}
\tikzsquare{80-65}{62}{fill=\fillfieldgray}
\tikzsquare{80-79}{62}{fill=\fillfieldgray}
\tikzsquare{80-80}{62}{fill=\fillfieldgray}
\tikzsquare{80-10}{63}{fill=\fillfieldgray}
\tikzsquare{80-11}{63}{fill=\fillfieldgray}
\tikzsquare{80-21}{63}{fill=\fillfieldgray}
\tikzsquare{80-22}{63}{fill=\fillfieldgray}
\tikzsquare{80-40}{63}{fill=\fillfieldgray}
\tikzsquare{80-41}{63}{fill=\fillfieldgray}
\tikzsquare{80-48}{63}{fill=\fillfieldgray}
\tikzsquare{80-49}{63}{fill=\fillfieldgray}
\tikzsquare{80-64}{63}{fill=\fillfieldgray}
\tikzsquare{80-65}{63}{fill=\fillfieldgray}
\tikzsquare{80-79}{63}{fill=\fillfieldgray}
\tikzsquare{80-80}{63}{fill=\fillfieldgray}
\tikzsquare{80-10}{64}{fill=\fillfieldgray}
\tikzsquare{80-11}{64}{fill=\fillfieldgray}
\tikzsquare{80-21}{64}{fill=\fillfieldgray}
\tikzsquare{80-22}{64}{fill=\fillfieldgray}
\tikzsquare{80-40}{64}{fill=\fillfieldgray}
\tikzsquare{80-41}{64}{fill=\fillfieldgray}
\tikzsquare{80-48}{64}{fill=\fillfieldgray}
\tikzsquare{80-49}{64}{fill=\fillfieldgray}
\tikzsquare{80-64}{64}{fill=\fillfieldgray}
\tikzsquare{80-65}{64}{fill=\fillfieldgray}
\tikzsquare{80-79}{64}{fill=\fillfieldgray}
\tikzsquare{80-80}{64}{fill=\fillfieldgray}

